MAD-DAG: Protecting Blockchain Consensus from MEV

Blockchain security is threatened by selfish mining, where a miner (operator) deviates from the protocol to increase their revenue. Selfish mining is exacerbated by adverse conditions: rushing (network propagation advantage for the selfish miner), varying block rewards due to block contents, called miner extractable value (MEV), and petty-compliant miners who accept bribes from the selfish miner. The state-of-the-art selfish-mining-resistant blockchain protocol, Colordag, does not treat these adverse conditions and was proven secure only when its latency is impractically high. We present MAD-DAG, Mutually-Assured-Destruction Directed-Acyclic-Graph, the first practical protocol to counter selfish mining under adverse conditions. MAD-DAG achieves this thanks to its novel ledger function, which discards the contents of equal-length chains competing to be the longest. We analyze selfish mining in both Colordag and MAD-DAG by modeling a rational miner using a Markov Decision Process (MDP). We obtain a tractable model for both by developing conservative reward rules that favor the selfish miner to yield an upper bound on selfish mining revenue. To the best of our knowledge, this is the first tractable model of selfish mining in a practical DAG-based blockchain. This enables us to obtain a lower bound on the security threshold, the minimum fraction of computational power a miner needs in order to profit from selfish mining. MAD-DAG withstands adverse conditions under which Colordag and Bitcoin fail, while otherwise maintaining comparable security. For example, with petty-compliant miners and high levels of block reward variability, MAD-DAG's security threshold ranges from 11% to 31%, whereas both Colordag and Bitcoin achieve 0% for all levels.

==> data/bitcoin_max_pool.csv <==
tie_break_mode,fee,max_pool,Threshold
first_heard,0.25,1,0.249931
first_heard,0.5,1,0.249779
first_heard,1,1,0.249413
first_heard,2,1,0.241524
first_heard,4,1,0.168785
first_heard,8,1,0.106895
random,0.25,1,0.200478
random,0.5,1,0.127251
random,1,1,0.0093
random,2,1,0.000206
random,4,1,0.000069
random,8,1,0.000023
attacker,0.25,1,0.000343
attacker,0.5,1,0.000191
attacker,1,1,0.000114
attacker,2,1,0.000053
attacker,4,1,0.000023
attacker,8,1,0.000023
first_heard,0.25,2,0.249931
first_heard,0.5,2,0.249763
first_heard,1,2,0.249397
first_heard,2,2,0.23687
first_heard,4,2,0.162315
first_heard,8,2,0.098946
random,0.25,2,0.199104
random,0.5,2,0.124733
random,1,2,0.006706
random,2,2,0.000206
random,4,2,0.000069
random,8,2,0.000053
attacker,0.25,2,0.000343
attacker,0.5,2,0.000191
attacker,1,2,0.000191
attacker,2,2,0.000053
attacker,4,2,0.000038
attacker,8,2,0.000053
first_heard,0.25,3,0.249931
first_heard,0.5,3,0.249763
first_heard,1,3,0.249397
first_heard,2,3,0.236855
first_heard,4,3,0.1623
first_heard,8,3,0.098946
random,0.25,3,0.199104
random,0.5,3,0.124718
random,1,3,0.006706
random,2,3,0.000206
random,4,3,0.000069
random,8,3,0.000069
attacker,0.25,3,0.000343
attacker,0.5,3,0.000206
attacker,1,3,0.000099
attacker,2,3,0.000053
attacker,4,3,0.000053
attacker,8,3,0.000053


==> data/bitcoin_no_fees.csv <==
tie_break_mode,ledger_function,Threshold
first_heard,longest,0.250099
random,longest,0.232155
attacker,longest,0.000999


==> data/bitcoin_with_fees.csv <==
status,difficulty_source,tie_break_mode,fee,Threshold
success,main,first_heard,0.25,0.249931
success,main,first_heard,0.297,0.249901
success,main,first_heard,0.354,0.249870
success,main,first_heard,0.42,0.249825
success,main,first_heard,0.5,0.249763
success,main,first_heard,0.595,0.249702
success,main,first_heard,0.707,0.249641
success,main,first_heard,0.841,0.249535
success,main,first_heard,1.0,0.249397
success,main,first_heard,1.189,0.249229
success,main,first_heard,1.414,0.249031
success,main,first_heard,1.682,0.248802
success,main,first_heard,2.0,0.236870
success,main,first_heard,2.378,0.218102
success,main,first_heard,2.828,0.199211
success,main,first_heard,3.364,0.180489
success,main,first_heard,4.0,0.162315
success,main,first_heard,4.757,0.144875
success,main,first_heard,5.657,0.128395
success,main,first_heard,6.727,0.113060
success,main,first_heard,8.0,0.098946
success,main,random,0.25,0.199104
success,main,random,0.297,0.184334
success,main,random,0.354,0.166939
success,main,random,0.42,0.147453
success,main,random,0.5,0.124733
success,main,random,0.595,0.098930
success,main,random,0.707,0.070061
success,main,random,0.841,0.037743
success,main,random,1.0,0.006706
success,main,random,1.189,0.001045
success,main,random,1.414,0.000496
success,main,random,1.682,0.000298
success,main,random,2.0,0.000206
success,main,random,2.378,0.000145
success,main,random,2.828,0.000114
success,main,random,3.364,0.000084
success,main,random,4.0,0.000069
success,main,random,4.757,0.000053
success,main,random,5.657,0.000038
success,main,random,6.727,0.000038
success,main,random,8.0,0.000023
success,main,attacker,0.25,0.000343
success,main,attacker,0.297,0.000298
success,main,attacker,0.354,0.000252
success,main,attacker,0.42,0.000221
success,main,attacker,0.5,0.000191
success,main,attacker,0.595,0.000160
success,main,attacker,0.707,0.000130
success,main,attacker,0.841,0.000114
success,main,attacker,1.0,0.000099
success,main,attacker,1.189,0.000084
success,main,attacker,1.414,0.000069
success,main,attacker,1.682,0.000053
success,main,attacker,2.0,0.000053
success,main,attacker,2.378,0.000038
success,main,attacker,2.828,0.000038
success,main,attacker,3.364,0.000023
success,main,attacker,4.0,0.000023
success,main,attacker,4.757,0.000023
success,main,attacker,5.657,0.000023
success,main,attacker,6.727,0.000008
success,main,attacker,8.0,0.000008


==> data/colordag_model_comparison_F_with_fees.csv <==
status,model,difficulty_source,tie_break_mode,ledger_function,fee,Threshold
success,chain_colordag,uncontested,first_heard,mad,0.25,0.372810
success,chain_colordag,uncontested,first_heard,mad,0.297,0.370399
success,chain_colordag,uncontested,first_heard,mad,0.354,0.365501
success,chain_colordag,uncontested,first_heard,mad,0.42,0.360054
success,chain_colordag,uncontested,first_heard,mad,0.5,0.353813
success,chain_colordag,uncontested,first_heard,mad,0.595,0.344246
success,chain_colordag,uncontested,first_heard,mad,0.707,0.331551
success,chain_colordag,uncontested,first_heard,mad,0.841,0.317574
success,chain_colordag,uncontested,first_heard,mad,1.0,0.302467
success,chain_colordag,uncontested,first_heard,mad,1.189,0.286278
success,chain_colordag,uncontested,first_heard,mad,1.414,0.269142
success,chain_colordag,uncontested,first_heard,mad,1.682,0.251244
success,chain_colordag,uncontested,first_heard,mad,2.0,0.232857
success,chain_colordag,uncontested,first_heard,mad,2.378,0.214195
success,chain_colordag,uncontested,first_heard,mad,2.828,0.195518
success,chain_colordag,uncontested,first_heard,mad,3.364,0.177071
success,chain_colordag,uncontested,first_heard,mad,4.0,0.159218
success,chain_colordag,uncontested,first_heard,mad,4.757,0.142097
success,chain_colordag,uncontested,first_heard,mad,5.657,0.125969
success,chain_colordag,uncontested,first_heard,mad,6.727,0.110939
success,chain_colordag,uncontested,first_heard,mad,8.0,0.097115
success,chain_colordag,uncontested,first_heard,longest,0.25,0.369423
success,chain_colordag,uncontested,first_heard,longest,0.297,0.364388
success,chain_colordag,uncontested,first_heard,longest,0.354,0.358513
success,chain_colordag,uncontested,first_heard,longest,0.42,0.351982
success,chain_colordag,uncontested,first_heard,longest,0.5,0.344475
success,chain_colordag,uncontested,first_heard,longest,0.595,0.336037
success,chain_colordag,uncontested,first_heard,longest,0.707,0.326714
success,chain_colordag,uncontested,first_heard,longest,0.841,0.316353
success,chain_colordag,uncontested,first_heard,longest,1.0,0.302773
success,chain_colordag,uncontested,first_heard,longest,1.189,0.286644
success,chain_colordag,uncontested,first_heard,longest,1.414,0.269585
success,chain_colordag,uncontested,first_heard,longest,1.682,0.251732
success,chain_colordag,uncontested,first_heard,longest,2.0,0.233406
success,chain_colordag,uncontested,first_heard,longest,2.378,0.214790
success,chain_colordag,uncontested,first_heard,longest,2.828,0.196144
success,chain_colordag,uncontested,first_heard,longest,3.364,0.177742
success,chain_colordag,uncontested,first_heard,longest,4.0,0.159889
success,chain_colordag,uncontested,first_heard,longest,4.757,0.142784
success,chain_colordag,uncontested,first_heard,longest,5.657,0.126625
success,chain_colordag,uncontested,first_heard,longest,6.727,0.111580
success,chain_colordag,uncontested,first_heard,longest,8.0,0.097725
success,chain_colordag,uncontested,random,mad,0.25,0.347145
success,chain_colordag,uncontested,random,mad,0.297,0.343285
success,chain_colordag,uncontested,random,mad,0.354,0.338737
success,chain_colordag,uncontested,random,mad,0.42,0.333717
success,chain_colordag,uncontested,random,mad,0.5,0.327431
success,chain_colordag,uncontested,random,mad,0.595,0.316399
success,chain_colordag,uncontested,random,mad,0.707,0.304375
success,chain_colordag,uncontested,random,mad,0.841,0.291222
success,chain_colordag,uncontested,random,mad,1.0,0.277107
success,chain_colordag,uncontested,random,mad,1.189,0.262062
success,chain_colordag,uncontested,random,mad,1.414,0.246223
success,chain_colordag,uncontested,random,mad,1.682,0.229805
success,chain_colordag,uncontested,random,mad,2.0,0.213051
success,chain_colordag,uncontested,random,mad,2.378,0.196159
success,chain_colordag,uncontested,random,mad,2.828,0.179329
success,chain_colordag,uncontested,random,mad,3.364,0.162804
success,chain_colordag,uncontested,random,mad,4.0,0.146828
success,chain_colordag,uncontested,random,mad,4.757,0.131538
success,chain_colordag,uncontested,random,mad,5.657,0.117104
success,chain_colordag,uncontested,random,mad,6.727,0.103630
success,chain_colordag,uncontested,random,mad,8.0,0.091179
success,chain_colordag,uncontested,random,longest,0.25,0.336098
success,chain_colordag,uncontested,random,longest,0.297,0.330391
success,chain_colordag,uncontested,random,longest,0.354,0.323692
success,chain_colordag,uncontested,random,longest,0.42,0.311363
success,chain_colordag,uncontested,random,longest,0.5,0.291985
success,chain_colordag,uncontested,random,longest,0.595,0.269707
success,chain_colordag,uncontested,random,longest,0.707,0.243095
success,chain_colordag,uncontested,random,longest,0.841,0.212624
success,chain_colordag,uncontested,random,longest,1.0,0.178413
success,chain_colordag,uncontested,random,longest,1.189,0.140221
success,chain_colordag,uncontested,random,longest,1.414,0.097847
success,chain_colordag,uncontested,random,longest,1.682,0.051384
success,chain_colordag,uncontested,random,longest,2.0,0.005531
success,chain_colordag,uncontested,random,longest,2.378,0.000526
success,chain_colordag,uncontested,random,longest,2.828,0.000252
success,chain_colordag,uncontested,random,longest,3.364,0.000145
success,chain_colordag,uncontested,random,longest,4.0,0.000099
success,chain_colordag,uncontested,random,longest,4.757,0.000069
success,chain_colordag,uncontested,random,longest,5.657,0.000053
success,chain_colordag,uncontested,random,longest,6.727,0.000038
success,chain_colordag,uncontested,random,longest,8.0,0.000038
success,chain_colordag,uncontested,attacker,mad,0.25,0.242500
success,chain_colordag,uncontested,attacker,mad,0.297,0.242516
success,chain_colordag,uncontested,attacker,mad,0.354,0.242516
success,chain_colordag,uncontested,attacker,mad,0.42,0.242516
success,chain_colordag,uncontested,attacker,mad,0.5,0.242516
success,chain_colordag,uncontested,attacker,mad,0.595,0.242516
success,chain_colordag,uncontested,attacker,mad,0.707,0.242058
success,chain_colordag,uncontested,attacker,mad,0.841,0.237358
success,chain_colordag,uncontested,attacker,mad,1.0,0.232140
success,chain_colordag,uncontested,attacker,mad,1.189,0.226463
success,chain_colordag,uncontested,attacker,mad,1.414,0.216606
success,chain_colordag,uncontested,attacker,mad,1.682,0.203072
success,chain_colordag,uncontested,attacker,mad,2.0,0.189247
success,chain_colordag,uncontested,attacker,mad,2.378,0.175148
success,chain_colordag,uncontested,attacker,mad,2.828,0.161034
success,chain_colordag,uncontested,attacker,mad,3.364,0.147072
success,chain_colordag,uncontested,attacker,mad,4.0,0.133492
success,chain_colordag,uncontested,attacker,mad,4.757,0.120384
success,chain_colordag,uncontested,attacker,mad,5.657,0.107918
success,chain_colordag,uncontested,attacker,mad,6.727,0.096153
success,chain_colordag,uncontested,attacker,mad,8.0,0.085182
success,chain_colordag,uncontested,attacker,longest,0.25,0.241493
success,chain_colordag,uncontested,attacker,longest,0.297,0.236198
success,chain_colordag,uncontested,attacker,longest,0.354,0.230095
success,chain_colordag,uncontested,attacker,longest,0.42,0.223396
success,chain_colordag,uncontested,attacker,longest,0.5,0.200981
success,chain_colordag,uncontested,attacker,longest,0.595,0.167061
success,chain_colordag,uncontested,attacker,longest,0.707,0.125450
success,chain_colordag,uncontested,attacker,longest,0.841,0.072334
success,chain_colordag,uncontested,attacker,longest,1.0,0.007057
success,chain_colordag,uncontested,attacker,longest,1.189,0.000542
success,chain_colordag,uncontested,attacker,longest,1.414,0.000252
success,chain_colordag,uncontested,attacker,longest,1.682,0.000145
success,chain_colordag,uncontested,attacker,longest,2.0,0.000099
success,chain_colordag,uncontested,attacker,longest,2.378,0.000069
success,chain_colordag,uncontested,attacker,longest,2.828,0.000053
success,chain_colordag,uncontested,attacker,longest,3.364,0.000038
success,chain_colordag,uncontested,attacker,longest,4.0,0.000038
success,chain_colordag,uncontested,attacker,longest,4.757,0.000023
success,chain_colordag,uncontested,attacker,longest,5.657,0.000023
success,chain_colordag,uncontested,attacker,longest,6.727,0.000023
success,chain_colordag,uncontested,attacker,longest,8.0,0.000008
success,chain_colordag,main,first_heard,mad,0.25,0.419594
success,chain_colordag,main,first_heard,mad,0.297,0.419579
success,chain_colordag,main,first_heard,mad,0.354,0.419548
success,chain_colordag,main,first_heard,mad,0.42,0.413536
success,chain_colordag,main,first_heard,mad,0.5,0.405968
success,chain_colordag,main,first_heard,mad,0.595,0.397514
success,chain_colordag,main,first_heard,mad,0.707,0.388176
success,chain_colordag,main,first_heard,mad,0.841,0.377800
success,chain_colordag,main,first_heard,mad,1.0,0.366432
success,chain_colordag,main,first_heard,mad,1.189,0.351051
success,chain_colordag,main,first_heard,mad,1.414,0.328041
success,chain_colordag,main,first_heard,mad,1.682,0.304070
success,chain_colordag,main,first_heard,mad,2.0,0.279564
success,chain_colordag,main,first_heard,mad,2.378,0.254860
success,chain_colordag,main,first_heard,mad,2.828,0.230339
success,chain_colordag,main,first_heard,mad,3.364,0.206429
success,chain_colordag,main,first_heard,mad,4.0,0.183556
success,chain_colordag,main,first_heard,mad,4.757,0.161964
success,chain_colordag,main,first_heard,mad,5.657,0.141930
success,chain_colordag,main,first_heard,mad,6.727,0.123604
success,chain_colordag,main,first_heard,mad,8.0,0.107048
success,chain_colordag,main,first_heard,longest,0.25,0.419533
success,chain_colordag,main,first_heard,longest,0.297,0.419502
success,chain_colordag,main,first_heard,longest,0.354,0.413612
success,chain_colordag,main,first_heard,longest,0.42,0.405922
success,chain_colordag,main,first_heard,longest,0.5,0.397057
success,chain_colordag,main,first_heard,longest,0.595,0.387108
success,chain_colordag,main,first_heard,longest,0.707,0.376091
success,chain_colordag,main,first_heard,longest,0.841,0.363823
success,chain_colordag,main,first_heard,longest,1.0,0.350426
success,chain_colordag,main,first_heard,longest,1.189,0.335854
success,chain_colordag,main,first_heard,longest,1.414,0.320168
success,chain_colordag,main,first_heard,longest,1.682,0.303520
success,chain_colordag,main,first_heard,longest,2.0,0.280174
success,chain_colordag,main,first_heard,longest,2.378,0.255547
success,chain_colordag,main,first_heard,longest,2.828,0.231087
success,chain_colordag,main,first_heard,longest,3.364,0.207207
success,chain_colordag,main,first_heard,longest,4.0,0.184364
success,chain_colordag,main,first_heard,longest,4.757,0.162773
success,chain_colordag,main,first_heard,longest,5.657,0.142723
success,chain_colordag,main,first_heard,longest,6.727,0.124367
success,chain_colordag,main,first_heard,longest,8.0,0.107750
success,chain_colordag,main,random,mad,0.25,0.387001
success,chain_colordag,main,random,mad,0.297,0.386116
success,chain_colordag,main,random,mad,0.354,0.380806
success,chain_colordag,main,random,mad,0.42,0.374916
success,chain_colordag,main,random,mad,0.5,0.368172
success,chain_colordag,main,random,mad,0.595,0.360634
success,chain_colordag,main,random,mad,0.707,0.352318
success,chain_colordag,main,random,mad,0.841,0.343056
success,chain_colordag,main,random,mad,1.0,0.332985
success,chain_colordag,main,random,mad,1.189,0.313423
success,chain_colordag,main,random,mad,1.414,0.292778
success,chain_colordag,main,random,mad,1.682,0.271492
success,chain_colordag,main,random,mad,2.0,0.249840
success,chain_colordag,main,random,mad,2.378,0.228142
success,chain_colordag,main,random,mad,2.828,0.206749
success,chain_colordag,main,random,mad,3.364,0.185966
success,chain_colordag,main,random,mad,4.0,0.166145
success,chain_colordag,main,random,mad,4.757,0.147438
success,chain_colordag,main,random,mad,5.657,0.130028
success,chain_colordag,main,random,mad,6.727,0.114006
success,chain_colordag,main,random,mad,8.0,0.099434
success,chain_colordag,main,random,longest,0.25,0.380104
success,chain_colordag,main,random,longest,0.297,0.373711
success,chain_colordag,main,random,longest,0.354,0.366249
success,chain_colordag,main,random,longest,0.42,0.357994
success,chain_colordag,main,random,longest,0.5,0.348473
success,chain_colordag,main,random,longest,0.595,0.337807
success,chain_colordag,main,random,longest,0.707,0.326057
success,chain_colordag,main,random,longest,0.841,0.304634
success,chain_colordag,main,random,longest,1.0,0.256584
success,chain_colordag,main,random,longest,1.189,0.202324
success,chain_colordag,main,random,longest,1.414,0.141518
success,chain_colordag,main,random,longest,1.682,0.074242
success,chain_colordag,main,random,longest,2.0,0.006645
success,chain_colordag,main,random,longest,2.378,0.000542
success,chain_colordag,main,random,longest,2.828,0.000252
success,chain_colordag,main,random,longest,3.364,0.000145
success,chain_colordag,main,random,longest,4.0,0.000099
success,chain_colordag,main,random,longest,4.757,0.000069
success,chain_colordag,main,random,longest,5.657,0.000053
success,chain_colordag,main,random,longest,6.727,0.000038
success,chain_colordag,main,random,longest,8.0,0.000038
success,chain_colordag,main,attacker,mad,0.25,0.277794
success,chain_colordag,main,attacker,mad,0.297,0.277809
success,chain_colordag,main,attacker,mad,0.354,0.277824
success,chain_colordag,main,attacker,mad,0.42,0.277840
success,chain_colordag,main,attacker,mad,0.5,0.277870
success,chain_colordag,main,attacker,mad,0.595,0.277885
success,chain_colordag,main,attacker,mad,0.707,0.277611
success,chain_colordag,main,attacker,mad,0.841,0.271461
success,chain_colordag,main,attacker,mad,1.0,0.264748
success,chain_colordag,main,attacker,mad,1.189,0.257362
success,chain_colordag,main,attacker,mad,1.414,0.249443
success,chain_colordag,main,attacker,mad,1.682,0.239754
success,chain_colordag,main,attacker,mad,2.0,0.221413
success,chain_colordag,main,attacker,mad,2.378,0.203133
success,chain_colordag,main,attacker,mad,2.828,0.185020
success,chain_colordag,main,attacker,mad,3.364,0.167351
success,chain_colordag,main,attacker,mad,4.0,0.150429
success,chain_colordag,main,attacker,mad,4.757,0.134361
success,chain_colordag,main,attacker,mad,5.657,0.119316
success,chain_colordag,main,attacker,mad,6.727,0.105370
success,chain_colordag,main,attacker,mad,8.0,0.092567
success,chain_colordag,main,attacker,longest,0.25,0.277473
success,chain_colordag,main,attacker,longest,0.297,0.274986
success,chain_colordag,main,attacker,longest,0.354,0.267479
success,chain_colordag,main,attacker,longest,0.42,0.259254
success,chain_colordag,main,attacker,longest,0.5,0.249886
success,chain_colordag,main,attacker,longest,0.595,0.239525
success,chain_colordag,main,attacker,longest,0.707,0.194069
success,chain_colordag,main,attacker,longest,0.841,0.119530
success,chain_colordag,main,attacker,longest,1.0,0.009880
success,chain_colordag,main,attacker,longest,1.189,0.000542
success,chain_colordag,main,attacker,longest,1.414,0.000252
success,chain_colordag,main,attacker,longest,1.682,0.000145
success,chain_colordag,main,attacker,longest,2.0,0.000099
success,chain_colordag,main,attacker,longest,2.378,0.000069
success,chain_colordag,main,attacker,longest,2.828,0.000053
success,chain_colordag,main,attacker,longest,3.364,0.000038
success,chain_colordag,main,attacker,longest,4.0,0.000038
success,chain_colordag,main,attacker,longest,4.757,0.000023
success,chain_colordag,main,attacker,longest,5.657,0.000023
success,chain_colordag,main,attacker,longest,6.727,0.000023
success,chain_colordag,main,attacker,longest,8.0,0.000008
success,simplified_colordag,uncontested,first_heard,mad,0.25,0.228752
success,simplified_colordag,uncontested,first_heard,mad,0.297,0.228676
success,simplified_colordag,uncontested,first_heard,mad,0.354,0.228584
success,simplified_colordag,uncontested,first_heard,mad,0.42,0.228477
success,simplified_colordag,uncontested,first_heard,mad,0.5,0.228355
success,simplified_colordag,uncontested,first_heard,mad,0.595,0.228203
success,simplified_colordag,uncontested,first_heard,mad,0.707,0.228035
success,simplified_colordag,uncontested,first_heard,mad,0.841,0.227821
success,simplified_colordag,uncontested,first_heard,mad,1.0,0.227562
success,simplified_colordag,uncontested,first_heard,mad,1.189,0.227257
success,simplified_colordag,uncontested,first_heard,mad,1.414,0.226891
success,simplified_colordag,uncontested,first_heard,mad,1.682,0.217766
success,simplified_colordag,uncontested,first_heard,mad,2.0,0.203026
success,simplified_colordag,uncontested,first_heard,mad,2.378,0.188011
success,simplified_colordag,uncontested,first_heard,mad,2.828,0.172890
success,simplified_colordag,uncontested,first_heard,mad,3.364,0.157860
success,simplified_colordag,uncontested,first_heard,mad,4.0,0.143181
success,simplified_colordag,uncontested,first_heard,mad,4.757,0.128990
success,simplified_colordag,uncontested,first_heard,mad,5.657,0.115471
success,simplified_colordag,uncontested,first_heard,mad,6.727,0.102745
success,simplified_colordag,uncontested,first_heard,mad,8.0,0.090935
success,simplified_colordag,uncontested,first_heard,longest,0.25,0.228355
success,simplified_colordag,uncontested,first_heard,longest,0.297,0.228203
success,simplified_colordag,uncontested,first_heard,longest,0.354,0.228035
success,simplified_colordag,uncontested,first_heard,longest,0.42,0.227821
success,simplified_colordag,uncontested,first_heard,longest,0.5,0.227577
success,simplified_colordag,uncontested,first_heard,longest,0.595,0.227272
success,simplified_colordag,uncontested,first_heard,longest,0.707,0.226936
success,simplified_colordag,uncontested,first_heard,longest,0.841,0.226509
success,simplified_colordag,uncontested,first_heard,longest,1.0,0.226006
success,simplified_colordag,uncontested,first_heard,longest,1.189,0.225410
success,simplified_colordag,uncontested,first_heard,longest,1.414,0.224693
success,simplified_colordag,uncontested,first_heard,longest,1.682,0.218254
success,simplified_colordag,uncontested,first_heard,longest,2.0,0.203545
success,simplified_colordag,uncontested,first_heard,longest,2.378,0.188560
success,simplified_colordag,uncontested,first_heard,longest,2.828,0.173470
success,simplified_colordag,uncontested,first_heard,longest,3.364,0.158455
success,simplified_colordag,uncontested,first_heard,longest,4.0,0.143776
success,simplified_colordag,uncontested,first_heard,longest,4.757,0.129585
success,simplified_colordag,uncontested,first_heard,longest,5.657,0.116051
success,simplified_colordag,uncontested,first_heard,longest,6.727,0.103310
success,simplified_colordag,uncontested,first_heard,longest,8.0,0.091469
success,simplified_colordag,uncontested,random,mad,0.25,0.215446
success,simplified_colordag,uncontested,random,mad,0.297,0.215355
success,simplified_colordag,uncontested,random,mad,0.354,0.211647
success,simplified_colordag,uncontested,random,mad,0.42,0.206001
success,simplified_colordag,uncontested,random,mad,0.5,0.199623
success,simplified_colordag,uncontested,random,mad,0.595,0.192650
success,simplified_colordag,uncontested,random,mad,0.707,0.185158
success,simplified_colordag,uncontested,random,mad,0.841,0.177040
success,simplified_colordag,uncontested,random,mad,1.0,0.168480
success,simplified_colordag,uncontested,random,mad,1.189,0.159584
success,simplified_colordag,uncontested,random,mad,1.414,0.150368
success,simplified_colordag,uncontested,random,mad,1.682,0.141029
success,simplified_colordag,uncontested,random,mad,2.0,0.131798
success,simplified_colordag,uncontested,random,mad,2.378,0.122780
success,simplified_colordag,uncontested,random,mad,2.828,0.114128
success,simplified_colordag,uncontested,random,mad,3.364,0.105934
success,simplified_colordag,uncontested,random,mad,4.0,0.098305
success,simplified_colordag,uncontested,random,mad,4.757,0.091255
success,simplified_colordag,uncontested,random,mad,5.657,0.084831
success,simplified_colordag,uncontested,random,mad,6.727,0.078987
success,simplified_colordag,uncontested,random,mad,8.0,0.073692
success,simplified_colordag,uncontested,random,longest,0.25,0.177895
success,simplified_colordag,uncontested,random,longest,0.297,0.166695
success,simplified_colordag,uncontested,random,longest,0.354,0.154106
success,simplified_colordag,uncontested,random,longest,0.42,0.140923
success,simplified_colordag,uncontested,random,longest,0.5,0.126991
success,simplified_colordag,uncontested,random,longest,0.595,0.113228
success,simplified_colordag,uncontested,random,longest,0.707,0.100471
success,simplified_colordag,uncontested,random,longest,0.841,0.089073
success,simplified_colordag,uncontested,random,longest,1.0,0.079384
success,simplified_colordag,uncontested,random,longest,1.189,0.071266
success,simplified_colordag,uncontested,random,longest,1.414,0.064461
success,simplified_colordag,uncontested,random,longest,1.682,0.044441
success,simplified_colordag,uncontested,random,longest,2.0,0.005318
success,simplified_colordag,uncontested,random,longest,2.378,0.000526
success,simplified_colordag,uncontested,random,longest,2.828,0.000252
success,simplified_colordag,uncontested,random,longest,3.364,0.000145
success,simplified_colordag,uncontested,random,longest,4.0,0.000099
success,simplified_colordag,uncontested,random,longest,4.757,0.000069
success,simplified_colordag,uncontested,random,longest,5.657,0.000053
success,simplified_colordag,uncontested,random,longest,6.727,0.000038
success,simplified_colordag,uncontested,random,longest,8.0,0.000038
success,simplified_colordag,uncontested,attacker,mad,0.25,0.026497
success,simplified_colordag,uncontested,attacker,mad,0.297,0.026497
success,simplified_colordag,uncontested,attacker,mad,0.354,0.026482
success,simplified_colordag,uncontested,attacker,mad,0.42,0.026482
success,simplified_colordag,uncontested,attacker,mad,0.5,0.026482
success,simplified_colordag,uncontested,attacker,mad,0.595,0.026466
success,simplified_colordag,uncontested,attacker,mad,0.707,0.026451
success,simplified_colordag,uncontested,attacker,mad,0.841,0.026451
success,simplified_colordag,uncontested,attacker,mad,1.0,0.026436
success,simplified_colordag,uncontested,attacker,mad,1.189,0.026421
success,simplified_colordag,uncontested,attacker,mad,1.414,0.026390
success,simplified_colordag,uncontested,attacker,mad,1.682,0.026375
success,simplified_colordag,uncontested,attacker,mad,2.0,0.026344
success,simplified_colordag,uncontested,attacker,mad,2.378,0.026314
success,simplified_colordag,uncontested,attacker,mad,2.828,0.026268
success,simplified_colordag,uncontested,attacker,mad,3.364,0.026222
success,simplified_colordag,uncontested,attacker,mad,4.0,0.026161
success,simplified_colordag,uncontested,attacker,mad,4.757,0.026100
success,simplified_colordag,uncontested,attacker,mad,5.657,0.026024
success,simplified_colordag,uncontested,attacker,mad,6.727,0.025932
success,simplified_colordag,uncontested,attacker,mad,8.0,0.025841
success,simplified_colordag,uncontested,attacker,longest,0.25,0.026115
success,simplified_colordag,uncontested,attacker,longest,0.297,0.026054
success,simplified_colordag,uncontested,attacker,longest,0.354,0.025993
success,simplified_colordag,uncontested,attacker,longest,0.42,0.025917
success,simplified_colordag,uncontested,attacker,longest,0.5,0.025810
success,simplified_colordag,uncontested,attacker,longest,0.595,0.025703
success,simplified_colordag,uncontested,attacker,longest,0.707,0.025581
success,simplified_colordag,uncontested,attacker,longest,0.841,0.025429
success,simplified_colordag,uncontested,attacker,longest,1.0,0.005028
success,simplified_colordag,uncontested,attacker,longest,1.189,0.000526
success,simplified_colordag,uncontested,attacker,longest,1.414,0.000252
success,simplified_colordag,uncontested,attacker,longest,1.682,0.000145
success,simplified_colordag,uncontested,attacker,longest,2.0,0.000099
success,simplified_colordag,uncontested,attacker,longest,2.378,0.000069
success,simplified_colordag,uncontested,attacker,longest,2.828,0.000053
success,simplified_colordag,uncontested,attacker,longest,3.364,0.000038
success,simplified_colordag,uncontested,attacker,longest,4.0,0.000038
success,simplified_colordag,uncontested,attacker,longest,4.757,0.000023
success,simplified_colordag,uncontested,attacker,longest,5.657,0.000023
success,simplified_colordag,uncontested,attacker,longest,6.727,0.000023
success,simplified_colordag,uncontested,attacker,longest,8.0,0.000008
success,simplified_colordag,main,first_heard,mad,0.25,0.267601
success,simplified_colordag,main,first_heard,mad,0.297,0.267525
success,simplified_colordag,main,first_heard,mad,0.354,0.267448
success,simplified_colordag,main,first_heard,mad,0.42,0.267342
success,simplified_colordag,main,first_heard,mad,0.5,0.267220
success,simplified_colordag,main,first_heard,mad,0.595,0.267067
success,simplified_colordag,main,first_heard,mad,0.707,0.266899
success,simplified_colordag,main,first_heard,mad,0.841,0.266685
success,simplified_colordag,main,first_heard,mad,1.0,0.266426
success,simplified_colordag,main,first_heard,mad,1.189,0.266106
success,simplified_colordag,main,first_heard,mad,1.414,0.265739
success,simplified_colordag,main,first_heard,mad,1.682,0.259926
success,simplified_colordag,main,first_heard,mad,2.0,0.240395
success,simplified_colordag,main,first_heard,mad,2.378,0.220680
success,simplified_colordag,main,first_heard,mad,2.828,0.201027
success,simplified_colordag,main,first_heard,mad,3.364,0.181725
success,simplified_colordag,main,first_heard,mad,4.0,0.163139
success,simplified_colordag,main,first_heard,mad,4.757,0.145439
success,simplified_colordag,main,first_heard,mad,5.657,0.128838
success,simplified_colordag,main,first_heard,mad,6.727,0.113472
success,simplified_colordag,main,first_heard,mad,8.0,0.099419
success,simplified_colordag,main,first_heard,longest,0.25,0.267220
success,simplified_colordag,main,first_heard,longest,0.297,0.267082
success,simplified_colordag,main,first_heard,longest,0.354,0.266899
success,simplified_colordag,main,first_heard,longest,0.42,0.266701
success,simplified_colordag,main,first_heard,longest,0.5,0.266457
success,simplified_colordag,main,first_heard,longest,0.595,0.266151
success,simplified_colordag,main,first_heard,longest,0.707,0.265816
success,simplified_colordag,main,first_heard,longest,0.841,0.265388
success,simplified_colordag,main,first_heard,longest,1.0,0.264885
success,simplified_colordag,main,first_heard,longest,1.189,0.264290
success,simplified_colordag,main,first_heard,longest,1.414,0.263588
success,simplified_colordag,main,first_heard,longest,1.682,0.260475
success,simplified_colordag,main,first_heard,longest,2.0,0.241005
success,simplified_colordag,main,first_heard,longest,2.378,0.221336
success,simplified_colordag,main,first_heard,longest,2.828,0.201714
success,simplified_colordag,main,first_heard,longest,3.364,0.182442
success,simplified_colordag,main,first_heard,longest,4.0,0.163857
success,simplified_colordag,main,first_heard,longest,4.757,0.146156
success,simplified_colordag,main,first_heard,longest,5.657,0.129524
success,simplified_colordag,main,first_heard,longest,6.727,0.114128
success,simplified_colordag,main,first_heard,longest,8.0,0.100044
success,simplified_colordag,main,random,mad,0.25,0.247734
success,simplified_colordag,main,random,mad,0.297,0.247688
success,simplified_colordag,main,random,mad,0.354,0.245766
success,simplified_colordag,main,random,mad,0.42,0.238350
success,simplified_colordag,main,random,mad,0.5,0.230003
success,simplified_colordag,main,random,mad,0.595,0.220909
success,simplified_colordag,main,random,mad,0.707,0.211174
success,simplified_colordag,main,random,mad,0.841,0.200737
success,simplified_colordag,main,random,mad,1.0,0.189751
success,simplified_colordag,main,random,mad,1.189,0.178368
success,simplified_colordag,main,random,mad,1.414,0.166786
success,simplified_colordag,main,random,mad,1.682,0.155174
success,simplified_colordag,main,random,mad,2.0,0.143715
success,simplified_colordag,main,random,mad,2.378,0.132622
success,simplified_colordag,main,random,mad,2.828,0.122108
success,simplified_colordag,main,random,mad,3.364,0.112297
success,simplified_colordag,main,random,mad,4.0,0.103325
success,simplified_colordag,main,random,mad,4.757,0.095177
success,simplified_colordag,main,random,mad,5.657,0.087852
success,simplified_colordag,main,random,mad,6.727,0.081322
success,simplified_colordag,main,random,mad,8.0,0.075493
success,simplified_colordag,main,random,longest,0.25,0.210045
success,simplified_colordag,main,random,longest,0.297,0.196068
success,simplified_colordag,main,random,longest,0.354,0.180092
success,simplified_colordag,main,random,longest,0.42,0.163094
success,simplified_colordag,main,random,longest,0.5,0.144768
success,simplified_colordag,main,random,longest,0.595,0.126488
success,simplified_colordag,main,random,longest,0.707,0.109627
success,simplified_colordag,main,random,longest,0.841,0.095009
success,simplified_colordag,main,random,longest,1.0,0.083122
success,simplified_colordag,main,random,longest,1.189,0.073616
success,simplified_colordag,main,random,longest,1.414,0.065956
success,simplified_colordag,main,random,longest,1.682,0.051689
success,simplified_colordag,main,random,longest,2.0,0.006279
success,simplified_colordag,main,random,longest,2.378,0.000542
success,simplified_colordag,main,random,longest,2.828,0.000252
success,simplified_colordag,main,random,longest,3.364,0.000145
success,simplified_colordag,main,random,longest,4.0,0.000099
success,simplified_colordag,main,random,longest,4.757,0.000069
success,simplified_colordag,main,random,longest,5.657,0.000053
success,simplified_colordag,main,random,longest,6.727,0.000038
success,simplified_colordag,main,random,longest,8.0,0.000038
success,simplified_colordag,main,attacker,mad,0.25,0.026497
success,simplified_colordag,main,attacker,mad,0.297,0.026497
success,simplified_colordag,main,attacker,mad,0.354,0.026482
success,simplified_colordag,main,attacker,mad,0.42,0.026482
success,simplified_colordag,main,attacker,mad,0.5,0.026482
success,simplified_colordag,main,attacker,mad,0.595,0.026466
success,simplified_colordag,main,attacker,mad,0.707,0.026451
success,simplified_colordag,main,attacker,mad,0.841,0.026451
success,simplified_colordag,main,attacker,mad,1.0,0.026436
success,simplified_colordag,main,attacker,mad,1.189,0.026421
success,simplified_colordag,main,attacker,mad,1.414,0.026390
success,simplified_colordag,main,attacker,mad,1.682,0.026375
success,simplified_colordag,main,attacker,mad,2.0,0.026344
success,simplified_colordag,main,attacker,mad,2.378,0.026314
success,simplified_colordag,main,attacker,mad,2.828,0.026268
success,simplified_colordag,main,attacker,mad,3.364,0.026222
success,simplified_colordag,main,attacker,mad,4.0,0.026161
success,simplified_colordag,main,attacker,mad,4.757,0.026100
success,simplified_colordag,main,attacker,mad,5.657,0.026024
success,simplified_colordag,main,attacker,mad,6.727,0.025932
success,simplified_colordag,main,attacker,mad,8.0,0.025841
success,simplified_colordag,main,attacker,longest,0.25,0.026115
success,simplified_colordag,main,attacker,longest,0.297,0.026054
success,simplified_colordag,main,attacker,longest,0.354,0.025993
success,simplified_colordag,main,attacker,longest,0.42,0.025917
success,simplified_colordag,main,attacker,longest,0.5,0.025810
success,simplified_colordag,main,attacker,longest,0.595,0.025703
success,simplified_colordag,main,attacker,longest,0.707,0.025581
success,simplified_colordag,main,attacker,longest,0.841,0.025429
success,simplified_colordag,main,attacker,longest,1.0,0.005791
success,simplified_colordag,main,attacker,longest,1.189,0.000542
success,simplified_colordag,main,attacker,longest,1.414,0.000252
success,simplified_colordag,main,attacker,longest,1.682,0.000145
success,simplified_colordag,main,attacker,longest,2.0,0.000099
success,simplified_colordag,main,attacker,longest,2.378,0.000069
success,simplified_colordag,main,attacker,longest,2.828,0.000053
success,simplified_colordag,main,attacker,longest,3.364,0.000038
success,simplified_colordag,main,attacker,longest,4.0,0.000038
success,simplified_colordag,main,attacker,longest,4.757,0.000023
success,simplified_colordag,main,attacker,longest,5.657,0.000023
success,simplified_colordag,main,attacker,longest,6.727,0.000023
success,simplified_colordag,main,attacker,longest,8.0,0.000008


==> data/colordag_model_comparison_max_fork.csv <==
status,model,difficulty_source,tie_break_mode,ledger_function,max_fork,Threshold
success,chain_colordag,uncontested,first_heard,mad,1,0.499992
success,chain_colordag,uncontested,first_heard,mad,2,0.499992
success,chain_colordag,uncontested,first_heard,mad,3,0.499992
success,chain_colordag,uncontested,first_heard,mad,4,0.392082
success,chain_colordag,uncontested,first_heard,mad,5,0.354698
success,chain_colordag,uncontested,first_heard,longest,1,0.499992
success,chain_colordag,uncontested,first_heard,longest,2,0.499992
success,chain_colordag,uncontested,first_heard,longest,3,0.499992
success,chain_colordag,uncontested,first_heard,longest,4,0.392082
success,chain_colordag,uncontested,first_heard,longest,5,0.354698
success,chain_colordag,uncontested,random,mad,1,0.499992
success,chain_colordag,uncontested,random,mad,2,0.499992
success,chain_colordag,uncontested,random,mad,3,0.499992
success,chain_colordag,uncontested,random,mad,4,0.379921
success,chain_colordag,uncontested,random,mad,5,0.337608
success,chain_colordag,uncontested,random,longest,1,0.499992
success,chain_colordag,uncontested,random,longest,2,0.499992
success,chain_colordag,uncontested,random,longest,3,0.499992
success,chain_colordag,uncontested,random,longest,4,0.379921
success,chain_colordag,uncontested,random,longest,5,0.337608
success,chain_colordag,uncontested,attacker,mad,1,0.499992
success,chain_colordag,uncontested,attacker,mad,2,0.499992
success,chain_colordag,uncontested,attacker,mad,3,0.499992
success,chain_colordag,uncontested,attacker,mad,4,0.305122
success,chain_colordag,uncontested,attacker,mad,5,0.285179
success,chain_colordag,uncontested,attacker,longest,1,0.499992
success,chain_colordag,uncontested,attacker,longest,2,0.499992
success,chain_colordag,uncontested,attacker,longest,3,0.499992
success,chain_colordag,uncontested,attacker,longest,4,0.305122
success,chain_colordag,uncontested,attacker,longest,5,0.285179
success,chain_colordag,main,first_heard,mad,1,0.499992
success,chain_colordag,main,first_heard,mad,2,0.499992
success,chain_colordag,main,first_heard,mad,3,0.499992
success,chain_colordag,main,first_heard,mad,4,0.475044
success,chain_colordag,main,first_heard,mad,5,0.402306
success,chain_colordag,main,first_heard,longest,1,0.499992
success,chain_colordag,main,first_heard,longest,2,0.499992
success,chain_colordag,main,first_heard,longest,3,0.499992
success,chain_colordag,main,first_heard,longest,4,0.475044
success,chain_colordag,main,first_heard,longest,5,0.402306
success,chain_colordag,main,random,mad,1,0.499992
success,chain_colordag,main,random,mad,2,0.499992
success,chain_colordag,main,random,mad,3,0.499992
success,chain_colordag,main,random,mad,4,0.446907
success,chain_colordag,main,random,mad,5,0.378914
success,chain_colordag,main,random,longest,1,0.499992
success,chain_colordag,main,random,longest,2,0.499992
success,chain_colordag,main,random,longest,3,0.499992
success,chain_colordag,main,random,longest,4,0.446907
success,chain_colordag,main,random,longest,5,0.378914
success,chain_colordag,main,attacker,mad,1,0.499992
success,chain_colordag,main,attacker,mad,2,0.499992
success,chain_colordag,main,attacker,mad,3,0.499992
success,chain_colordag,main,attacker,mad,4,0.366127
success,chain_colordag,main,attacker,mad,5,0.322304
success,chain_colordag,main,attacker,longest,1,0.499992
success,chain_colordag,main,attacker,longest,2,0.499992
success,chain_colordag,main,attacker,longest,3,0.499992
success,chain_colordag,main,attacker,longest,4,0.366127
success,chain_colordag,main,attacker,longest,5,0.322304
success,simplified_colordag,uncontested,first_heard,mad,1,0.499992
success,simplified_colordag,uncontested,first_heard,mad,2,0.268562
success,simplified_colordag,uncontested,first_heard,mad,3,0.230141
success,simplified_colordag,uncontested,first_heard,mad,4,0.224052
success,simplified_colordag,uncontested,first_heard,mad,5,0.221962
success,simplified_colordag,uncontested,first_heard,longest,1,0.499992
success,simplified_colordag,uncontested,first_heard,longest,2,0.268471
success,simplified_colordag,uncontested,first_heard,longest,3,0.230049
success,simplified_colordag,uncontested,first_heard,longest,4,0.223946
success,simplified_colordag,uncontested,first_heard,longest,5,0.221687
success,simplified_colordag,uncontested,random,mad,1,0.499992
success,simplified_colordag,uncontested,random,mad,2,0.268288
success,simplified_colordag,uncontested,random,mad,3,0.216972
success,simplified_colordag,uncontested,random,mad,4,0.210274
success,simplified_colordag,uncontested,random,mad,5,0.208565
success,simplified_colordag,uncontested,random,longest,1,0.499992
success,simplified_colordag,uncontested,random,longest,2,0.268211
success,simplified_colordag,uncontested,random,longest,3,0.216866
success,simplified_colordag,uncontested,random,longest,4,0.210167
success,simplified_colordag,uncontested,random,longest,5,0.208336
success,simplified_colordag,uncontested,attacker,mad,1,0.499992
success,simplified_colordag,uncontested,attacker,mad,2,0.091301
success,simplified_colordag,uncontested,attacker,mad,3,0.088493
success,simplified_colordag,uncontested,attacker,mad,4,0.087822
success,simplified_colordag,uncontested,attacker,mad,5,0.087654
success,simplified_colordag,uncontested,attacker,longest,1,0.499992
success,simplified_colordag,uncontested,attacker,longest,2,0.088387
success,simplified_colordag,uncontested,attacker,longest,3,0.087685
success,simplified_colordag,uncontested,attacker,longest,4,0.087608
success,simplified_colordag,uncontested,attacker,longest,5,0.087608
success,simplified_colordag,main,first_heard,mad,1,0.499992
success,simplified_colordag,main,first_heard,mad,2,0.333611
success,simplified_colordag,main,first_heard,mad,3,0.268517
success,simplified_colordag,main,first_heard,mad,4,0.258034
success,simplified_colordag,main,first_heard,mad,5,0.254158
success,simplified_colordag,main,first_heard,longest,1,0.499992
success,simplified_colordag,main,first_heard,longest,2,0.333549
success,simplified_colordag,main,first_heard,longest,3,0.268440
success,simplified_colordag,main,first_heard,longest,4,0.257957
success,simplified_colordag,main,first_heard,longest,5,0.253761
success,simplified_colordag,main,random,mad,1,0.499992
success,simplified_colordag,main,random,mad,2,0.333488
success,simplified_colordag,main,random,mad,3,0.248711
success,simplified_colordag,main,random,mad,4,0.237999
success,simplified_colordag,main,random,mad,5,0.235054
success,simplified_colordag,main,random,longest,1,0.499992
success,simplified_colordag,main,random,longest,2,0.333443
success,simplified_colordag,main,random,longest,3,0.248619
success,simplified_colordag,main,random,longest,4,0.237923
success,simplified_colordag,main,random,longest,5,0.234764
success,simplified_colordag,main,attacker,mad,1,0.499992
success,simplified_colordag,main,attacker,mad,2,0.091301
success,simplified_colordag,main,attacker,mad,3,0.088493
success,simplified_colordag,main,attacker,mad,4,0.087822
success,simplified_colordag,main,attacker,mad,5,0.087654
success,simplified_colordag,main,attacker,longest,1,0.499992
success,simplified_colordag,main,attacker,longest,2,0.088387
success,simplified_colordag,main,attacker,longest,3,0.087685
success,simplified_colordag,main,attacker,longest,4,0.087608
success,simplified_colordag,main,attacker,longest,5,0.087608


==> data/colordag_model_comparison_max_fork_with_fees.csv <==
status,model,difficulty_source,tie_break_mode,ledger_function,max_fork,Threshold
success,chain_colordag,uncontested,first_heard,mad,1,0.499992
success,chain_colordag,uncontested,first_heard,mad,2,0.247932
success,chain_colordag,uncontested,first_heard,mad,3,0.247902
success,chain_colordag,uncontested,first_heard,mad,4,0.242317
success,chain_colordag,uncontested,first_heard,mad,5,0.241295
success,chain_colordag,uncontested,first_heard,longest,1,0.499992
success,chain_colordag,uncontested,first_heard,longest,2,0.248848
success,chain_colordag,uncontested,first_heard,longest,3,0.248634
success,chain_colordag,uncontested,first_heard,longest,4,0.242805
success,chain_colordag,uncontested,first_heard,longest,5,0.241829
success,chain_colordag,uncontested,random,mad,1,0.499992
success,chain_colordag,uncontested,random,mad,2,0.247932
success,chain_colordag,uncontested,random,mad,3,0.247902
success,chain_colordag,uncontested,random,mad,4,0.237450
success,chain_colordag,uncontested,random,mad,5,0.235497
success,chain_colordag,uncontested,random,longest,1,0.499992
success,chain_colordag,uncontested,random,longest,2,0.005760
success,chain_colordag,uncontested,random,longest,3,0.005745
success,chain_colordag,uncontested,random,longest,4,0.005745
success,chain_colordag,uncontested,random,longest,5,0.005745
success,chain_colordag,uncontested,attacker,mad,1,0.499992
success,chain_colordag,uncontested,attacker,mad,2,0.247932
success,chain_colordag,uncontested,attacker,mad,3,0.247902
success,chain_colordag,uncontested,attacker,mad,4,0.229210
success,chain_colordag,uncontested,attacker,mad,5,0.227730
success,chain_colordag,uncontested,attacker,longest,1,0.499992
success,chain_colordag,uncontested,attacker,longest,2,0.000099
success,chain_colordag,uncontested,attacker,longest,3,0.000099
success,chain_colordag,uncontested,attacker,longest,4,0.000099
success,chain_colordag,uncontested,attacker,longest,5,0.000099
success,chain_colordag,main,first_heard,mad,1,0.499992
success,chain_colordag,main,first_heard,mad,2,0.331978
success,chain_colordag,main,first_heard,mad,3,0.331963
success,chain_colordag,main,first_heard,mad,4,0.310265
success,chain_colordag,main,first_heard,mad,5,0.305244
success,chain_colordag,main,first_heard,longest,1,0.499992
success,chain_colordag,main,first_heard,longest,2,0.333443
success,chain_colordag,main,first_heard,longest,3,0.332970
success,chain_colordag,main,first_heard,longest,4,0.305107
success,chain_colordag,main,first_heard,longest,5,0.299492
success,chain_colordag,main,random,mad,1,0.499992
success,chain_colordag,main,random,mad,2,0.331978
success,chain_colordag,main,random,mad,3,0.331963
success,chain_colordag,main,random,mad,4,0.299751
success,chain_colordag,main,random,mad,5,0.294365
success,chain_colordag,main,random,longest,1,0.499992
success,chain_colordag,main,random,longest,2,0.007072
success,chain_colordag,main,random,longest,3,0.007042
success,chain_colordag,main,random,longest,4,0.007042
success,chain_colordag,main,random,longest,5,0.007042
success,chain_colordag,main,attacker,mad,1,0.499992
success,chain_colordag,main,attacker,mad,2,0.331978
success,chain_colordag,main,attacker,mad,3,0.331963
success,chain_colordag,main,attacker,mad,4,0.279808
success,chain_colordag,main,attacker,mad,5,0.273323
success,chain_colordag,main,attacker,longest,1,0.499992
success,chain_colordag,main,attacker,longest,2,0.000099
success,chain_colordag,main,attacker,longest,3,0.000099
success,chain_colordag,main,attacker,longest,4,0.000099
success,chain_colordag,main,attacker,longest,5,0.000099
success,simplified_colordag,uncontested,first_heard,mad,1,0.499992
success,simplified_colordag,uncontested,first_heard,mad,2,0.219475
success,simplified_colordag,uncontested,first_heard,mad,3,0.213676
success,simplified_colordag,uncontested,first_heard,mad,4,0.212242
success,simplified_colordag,uncontested,first_heard,mad,5,0.211906
success,simplified_colordag,uncontested,first_heard,longest,1,0.499992
success,simplified_colordag,uncontested,first_heard,longest,2,0.220085
success,simplified_colordag,uncontested,first_heard,longest,3,0.214104
success,simplified_colordag,uncontested,first_heard,longest,4,0.212608
success,simplified_colordag,uncontested,first_heard,longest,5,0.212257
success,simplified_colordag,uncontested,random,mad,1,0.499992
success,simplified_colordag,uncontested,random,mad,2,0.208519
success,simplified_colordag,uncontested,random,mad,3,0.191780
success,simplified_colordag,uncontested,random,mad,4,0.189674
success,simplified_colordag,uncontested,random,mad,5,0.189369
success,simplified_colordag,uncontested,random,longest,1,0.499992
success,simplified_colordag,uncontested,random,longest,2,0.005760
success,simplified_colordag,uncontested,random,longest,3,0.005745
success,simplified_colordag,uncontested,random,longest,4,0.005745
success,simplified_colordag,uncontested,random,longest,5,0.005745
success,simplified_colordag,uncontested,attacker,mad,1,0.499992
success,simplified_colordag,uncontested,attacker,mad,2,0.091103
success,simplified_colordag,uncontested,attacker,mad,3,0.088326
success,simplified_colordag,uncontested,attacker,mad,4,0.087669
success,simplified_colordag,uncontested,attacker,mad,5,0.087502
success,simplified_colordag,uncontested,attacker,longest,1,0.499992
success,simplified_colordag,uncontested,attacker,longest,2,0.000099
success,simplified_colordag,uncontested,attacker,longest,3,0.000099
success,simplified_colordag,uncontested,attacker,longest,4,0.000099
success,simplified_colordag,uncontested,attacker,longest,5,0.000099
success,simplified_colordag,main,first_heard,mad,1,0.499992
success,simplified_colordag,main,first_heard,mad,2,0.256874
success,simplified_colordag,main,first_heard,mad,3,0.247139
success,simplified_colordag,main,first_heard,mad,4,0.244377
success,simplified_colordag,main,first_heard,mad,5,0.243660
success,simplified_colordag,main,first_heard,longest,1,0.499992
success,simplified_colordag,main,first_heard,longest,2,0.257729
success,simplified_colordag,main,first_heard,longest,3,0.247688
success,simplified_colordag,main,first_heard,longest,4,0.244804
success,simplified_colordag,main,first_heard,longest,5,0.244057
success,simplified_colordag,main,random,mad,1,0.499992
success,simplified_colordag,main,random,mad,2,0.219185
success,simplified_colordag,main,random,mad,3,0.210304
success,simplified_colordag,main,random,mad,4,0.208763
success,simplified_colordag,main,random,mad,5,0.208504
success,simplified_colordag,main,random,longest,1,0.499992
success,simplified_colordag,main,random,longest,2,0.007072
success,simplified_colordag,main,random,longest,3,0.007042
success,simplified_colordag,main,random,longest,4,0.007027
success,simplified_colordag,main,random,longest,5,0.007027
success,simplified_colordag,main,attacker,mad,1,0.499992
success,simplified_colordag,main,attacker,mad,2,0.091103
success,simplified_colordag,main,attacker,mad,3,0.088326
success,simplified_colordag,main,attacker,mad,4,0.087669
success,simplified_colordag,main,attacker,mad,5,0.087502
success,simplified_colordag,main,attacker,longest,1,0.499992
success,simplified_colordag,main,attacker,longest,2,0.000099
success,simplified_colordag,main,attacker,longest,3,0.000099
success,simplified_colordag,main,attacker,longest,4,0.000099
success,simplified_colordag,main,attacker,longest,5,0.000099


==> data/constant_fees_no_whales.csv <==
difficulty_source,tie_break_mode,ledger_function,guaranteed_fee,Threshold
uncontested,first_heard,longest,0.03125,0.360344
uncontested,first_heard,longest,0.0625,0.358559
uncontested,first_heard,longest,0.125,0.354424
uncontested,first_heard,longest,0.25,0.346077
uncontested,first_heard,longest,0.5,0.330391
uncontested,first_heard,longest,1,0.295906
uncontested,first_heard,longest,2,0.249825
uncontested,first_heard,longest,4,0.214302
uncontested,first_heard,longest,8,0.192314
uncontested,first_heard,longest,16,0.180000
uncontested,first_heard,longest,32,0.173470
uncontested,random,longest,0.03125,0.351799
uncontested,random,longest,0.0625,0.349922
uncontested,random,longest,0.125,0.345421
uncontested,random,longest,0.25,0.336678
uncontested,random,longest,0.5,0.320732
uncontested,random,longest,1,0.288322
uncontested,random,longest,2,0.240852
uncontested,random,longest,4,0.204536
uncontested,random,longest,8,0.182381
uncontested,random,longest,16,0.170082
uncontested,random,longest,32,0.163582
uncontested,attacker,longest,0.03125,0.339607
uncontested,attacker,longest,0.0625,0.336586
uncontested,attacker,longest,0.125,0.330513
uncontested,attacker,longest,0.25,0.318474
uncontested,attacker,longest,0.5,0.295662
uncontested,attacker,longest,1,0.243736
uncontested,attacker,longest,2,0.166588
uncontested,attacker,longest,4,0.099998
uncontested,attacker,longest,8,0.055550
uncontested,attacker,longest,16,0.029411
uncontested,attacker,longest,32,0.015160
main,first_heard,longest,0.03125,0.396919
main,first_heard,longest,0.0625,0.395744
main,first_heard,longest,0.125,0.393501
main,first_heard,longest,0.25,0.389320
main,first_heard,longest,0.5,0.381920
main,first_heard,longest,1,0.370232
main,first_heard,longest,2,0.352455
main,first_heard,longest,4,0.322334
main,first_heard,longest,8,0.292076
main,first_heard,longest,16,0.272346
main,first_heard,longest,32,0.261467
main,random,longest,0.03125,0.385353
main,random,longest,0.0625,0.384087
main,random,longest,0.125,0.381645
main,random,longest,0.25,0.377159
main,random,longest,0.5,0.369377
main,random,longest,1,0.356773
main,random,longest,2,0.339134
main,random,longest,4,0.308098
main,random,longest,8,0.275459
main,random,longest,16,0.254768
main,random,longest,32,0.243675
main,attacker,longest,0.03125,0.367989
main,attacker,longest,0.0625,0.366295
main,attacker,longest,0.125,0.362953
main,attacker,longest,0.25,0.356667
main,attacker,longest,0.5,0.345375
main,attacker,longest,1,0.324623
main,attacker,longest,2,0.282509
main,attacker,longest,4,0.198097
main,attacker,longest,8,0.111107
main,attacker,longest,16,0.058830
main,attacker,longest,32,0.030312


==> data/exact_results_no_fees.csv <==
model,alpha,difficulty_source,tie_break_mode,ledger_function,Approximate Revenue,ARR Revenue,Honest,Advantage
bitcoin_fee,0.05,uncontested,first_heard,longest,0.049995,0.050000,0.050000,0.000000
bitcoin_fee,0.05,uncontested,random,longest,0.049995,0.050000,0.050000,0.000000
bitcoin_fee,0.05,uncontested,attacker,longest,0.052631,0.052632,0.050000,5.263158
bitcoin_fee,0.05,main,first_heard,longest,0.049995,0.050000,0.050000,0.000000
bitcoin_fee,0.05,main,random,longest,0.049995,0.050000,0.050000,0.000000
bitcoin_fee,0.05,main,attacker,longest,0.052631,0.052632,0.050000,5.263158
bitcoin_fee,0.1,uncontested,first_heard,longest,0.099990,0.100000,0.100000,0.000000
bitcoin_fee,0.1,uncontested,random,longest,0.099990,0.100000,0.100000,0.000000
bitcoin_fee,0.1,uncontested,attacker,longest,0.111110,0.111111,0.100000,11.111111
bitcoin_fee,0.1,main,first_heard,longest,0.099990,0.100000,0.100000,0.000000
bitcoin_fee,0.1,main,random,longest,0.099990,0.100000,0.100000,0.000000
bitcoin_fee,0.1,main,attacker,longest,0.111110,0.111111,0.100000,11.111111
bitcoin_fee,0.15,uncontested,first_heard,longest,0.149985,0.150000,0.150000,0.000000
bitcoin_fee,0.15,uncontested,random,longest,0.149985,0.150000,0.150000,0.000000
bitcoin_fee,0.15,uncontested,attacker,longest,0.176467,0.176471,0.150000,17.647058
bitcoin_fee,0.15,main,first_heard,longest,0.149985,0.150000,0.150000,0.000000
bitcoin_fee,0.15,main,random,longest,0.149985,0.150000,0.150000,0.000000
bitcoin_fee,0.15,main,attacker,longest,0.176467,0.176471,0.150000,17.647058
bitcoin_fee,0.2,uncontested,first_heard,longest,0.199980,0.200000,0.200000,0.000000
bitcoin_fee,0.2,uncontested,random,longest,0.199980,0.200000,0.200000,0.000000
bitcoin_fee,0.2,uncontested,attacker,longest,0.249992,0.250000,0.200000,24.999978
bitcoin_fee,0.2,main,first_heard,longest,0.199980,0.200000,0.200000,0.000000
bitcoin_fee,0.2,main,random,longest,0.199980,0.200000,0.200000,0.000000
bitcoin_fee,0.2,main,attacker,longest,0.249992,0.250000,0.200000,24.999978
bitcoin_fee,0.25,uncontested,first_heard,longest,0.249975,0.250000,0.250000,0.000000
bitcoin_fee,0.25,uncontested,random,longest,0.257996,0.258042,0.250000,3.216631
bitcoin_fee,0.25,uncontested,attacker,longest,0.333315,0.333332,0.250000,33.332832
bitcoin_fee,0.25,main,first_heard,longest,0.249975,0.250000,0.250000,0.000000
bitcoin_fee,0.25,main,random,longest,0.257996,0.258042,0.250000,3.216631
bitcoin_fee,0.25,main,attacker,longest,0.333315,0.333332,0.250000,33.332832
bitcoin_fee,0.3,uncontested,first_heard,longest,0.326630,0.326696,0.300000,8.898608
bitcoin_fee,0.3,uncontested,random,longest,0.339536,0.339611,0.300000,13.203641
bitcoin_fee,0.3,uncontested,attacker,longest,0.428517,0.428549,0.300000,42.849829
bitcoin_fee,0.3,main,first_heard,longest,0.326630,0.326696,0.300000,8.898608
bitcoin_fee,0.3,main,random,longest,0.339536,0.339611,0.300000,13.203641
bitcoin_fee,0.3,main,attacker,longest,0.428517,0.428549,0.300000,42.849829
bitcoin_fee,0.35,uncontested,first_heard,longest,0.428165,0.428288,0.350000,22.368082
bitcoin_fee,0.35,uncontested,random,longest,0.448571,0.448694,0.350000,28.198376
bitcoin_fee,0.35,uncontested,attacker,longest,0.538125,0.538187,0.350000,53.767765
bitcoin_fee,0.35,main,first_heard,longest,0.428165,0.428288,0.350000,22.368082
bitcoin_fee,0.35,main,random,longest,0.448571,0.448694,0.350000,28.198376
bitcoin_fee,0.35,main,attacker,longest,0.538125,0.538187,0.350000,53.767765
bitcoin_fee,0.4,uncontested,first_heard,longest,0.561864,0.562068,0.400000,40.517008
bitcoin_fee,0.4,uncontested,random,longest,0.585320,0.585523,0.400000,46.380727
bitcoin_fee,0.4,uncontested,attacker,longest,0.663956,0.664078,0.400000,66.019399
bitcoin_fee,0.4,main,first_heard,longest,0.561864,0.562068,0.400000,40.517008
bitcoin_fee,0.4,main,random,longest,0.585320,0.585523,0.400000,46.380727
bitcoin_fee,0.4,main,attacker,longest,0.663956,0.664078,0.400000,66.019399
bitcoin_fee,0.45,uncontested,first_heard,longest,0.715568,0.715882,0.450000,59.084953
bitcoin_fee,0.45,uncontested,random,longest,0.736346,0.736658,0.450000,63.701705
bitcoin_fee,0.45,uncontested,attacker,longest,0.799978,0.800202,0.450000,77.822629
bitcoin_fee,0.45,main,first_heard,longest,0.715568,0.715882,0.450000,59.084953
bitcoin_fee,0.45,main,random,longest,0.736346,0.736658,0.450000,63.701705
bitcoin_fee,0.45,main,attacker,longest,0.799978,0.800202,0.450000,77.822629
simplified_colordag,0.05,uncontested,first_heard,longest,0.049990,0.050000,0.050000,0.000000
simplified_colordag,0.05,uncontested,random,longest,0.049990,0.050000,0.050000,0.000000
simplified_colordag,0.05,uncontested,attacker,longest,0.049990,0.050000,0.050000,0.000000
simplified_colordag,0.05,main,first_heard,longest,0.049990,0.050000,0.050000,0.000000
simplified_colordag,0.05,main,random,longest,0.049990,0.050000,0.050000,0.000000
simplified_colordag,0.05,main,attacker,longest,0.049990,0.050000,0.050000,0.000000
simplified_colordag,0.1,uncontested,first_heard,longest,0.099979,0.100000,0.100000,0.000000
simplified_colordag,0.1,uncontested,random,longest,0.099979,0.100000,0.100000,0.000000
simplified_colordag,0.1,uncontested,attacker,longest,0.099979,0.100000,0.100000,0.000000
simplified_colordag,0.1,main,first_heard,longest,0.099979,0.100000,0.100000,0.000000
simplified_colordag,0.1,main,random,longest,0.099979,0.100000,0.100000,0.000000
simplified_colordag,0.1,main,attacker,longest,0.099979,0.100000,0.100000,0.000000
simplified_colordag,0.15,uncontested,first_heard,longest,0.149967,0.150000,0.150000,0.000000
simplified_colordag,0.15,uncontested,random,longest,0.149967,0.150000,0.150000,0.000000
simplified_colordag,0.15,uncontested,attacker,longest,0.149967,0.150000,0.150000,0.000000
simplified_colordag,0.15,main,first_heard,longest,0.149967,0.150000,0.150000,0.000000
simplified_colordag,0.15,main,random,longest,0.149967,0.150000,0.150000,0.000000
simplified_colordag,0.15,main,attacker,longest,0.149967,0.150000,0.150000,0.000000
simplified_colordag,0.2,uncontested,first_heard,longest,0.199955,0.200000,0.200000,0.000000
simplified_colordag,0.2,uncontested,random,longest,0.199955,0.200000,0.200000,0.000000
simplified_colordag,0.2,uncontested,attacker,longest,0.199955,0.200000,0.200000,0.000000
simplified_colordag,0.2,main,first_heard,longest,0.199955,0.200000,0.200000,0.000000
simplified_colordag,0.2,main,random,longest,0.199955,0.200000,0.200000,0.000000
simplified_colordag,0.2,main,attacker,longest,0.199955,0.200000,0.200000,0.000000
simplified_colordag,0.25,uncontested,first_heard,longest,0.249942,0.250000,0.250000,0.000000
simplified_colordag,0.25,uncontested,random,longest,0.249942,0.250000,0.250000,0.000000
simplified_colordag,0.25,uncontested,attacker,longest,0.249942,0.250000,0.250000,0.000002
simplified_colordag,0.25,main,first_heard,longest,0.249942,0.250000,0.250000,0.000000
simplified_colordag,0.25,main,random,longest,0.249942,0.250000,0.250000,0.000000
simplified_colordag,0.25,main,attacker,longest,0.249942,0.250000,0.250000,0.000000
simplified_colordag,0.3,uncontested,first_heard,longest,0.299927,0.300000,0.300000,0.000004
simplified_colordag,0.3,uncontested,random,longest,0.299927,0.300000,0.300000,0.000040
simplified_colordag,0.3,uncontested,attacker,longest,0.299931,0.300003,0.300000,0.001160
simplified_colordag,0.3,main,first_heard,longest,0.299927,0.300000,0.300000,0.000000
simplified_colordag,0.3,main,random,longest,0.299927,0.300000,0.300000,0.000001
simplified_colordag,0.3,main,attacker,longest,0.299927,0.300000,0.300000,0.000111
simplified_colordag,0.35,uncontested,first_heard,longest,0.350318,0.350409,0.350000,0.116929
simplified_colordag,0.35,uncontested,random,longest,0.356565,0.356831,0.350000,1.951816
simplified_colordag,0.35,uncontested,attacker,longest,0.396637,0.396888,0.350000,13.396689
simplified_colordag,0.35,main,first_heard,longest,0.349911,0.350000,0.350000,0.000079
simplified_colordag,0.35,main,random,longest,0.349916,0.350005,0.350000,0.001499
simplified_colordag,0.35,main,attacker,longest,0.350297,0.350391,0.350000,0.111642
simplified_colordag,0.4,uncontested,first_heard,longest,0.542500,0.542897,0.400000,35.724290
simplified_colordag,0.4,uncontested,random,longest,0.566112,0.566490,0.400000,41.622417
simplified_colordag,0.4,uncontested,attacker,longest,0.598489,0.598822,0.400000,49.705397
simplified_colordag,0.4,main,first_heard,longest,0.409610,0.409909,0.400000,2.477271
simplified_colordag,0.4,main,random,longest,0.445578,0.445880,0.400000,11.470040
simplified_colordag,0.4,main,attacker,longest,0.501756,0.502056,0.400000,25.513923
simplified_colordag,0.45,uncontested,first_heard,longest,0.745189,0.745667,0.450000,65.703690
simplified_colordag,0.45,uncontested,random,longest,0.757656,0.758097,0.450000,68.465892
simplified_colordag,0.45,uncontested,attacker,longest,0.780976,0.781360,0.450000,73.635551
simplified_colordag,0.45,main,first_heard,longest,0.628430,0.628891,0.450000,39.753641
simplified_colordag,0.45,main,random,longest,0.661125,0.661566,0.450000,47.014560
simplified_colordag,0.45,main,attacker,longest,0.716780,0.717210,0.450000,59.380026


==> data/exact_results_with_fees.csv <==
model,alpha,difficulty_source,tie_break_mode,ledger_function,Approximate Revenue,ARR Revenue,Honest,Advantage
bitcoin_fee,0.05,main,first_heard,mad,0.050995,0.051000,0.051000,0.000000
bitcoin_fee,0.05,main,first_heard,longest,0.050995,0.051000,0.051000,0.000000
bitcoin_fee,0.05,main,random,mad,0.051299,0.051304,0.051000,0.596934
bitcoin_fee,0.05,main,random,longest,0.051299,0.051304,0.051000,0.596934
bitcoin_fee,0.05,main,attacker,mad,0.054600,0.054601,0.051000,7.060369
bitcoin_fee,0.05,main,attacker,longest,0.054600,0.054601,0.051000,7.060369
bitcoin_fee,0.1,main,first_heard,mad,0.101990,0.102000,0.102000,0.000000
bitcoin_fee,0.1,main,first_heard,longest,0.101990,0.102000,0.102000,0.000000
bitcoin_fee,0.1,main,random,mad,0.102707,0.102717,0.102000,0.703502
bitcoin_fee,0.1,main,random,longest,0.102707,0.102717,0.102000,0.703502
bitcoin_fee,0.1,main,attacker,mad,0.114947,0.114949,0.102000,12.695345
bitcoin_fee,0.1,main,attacker,longest,0.114947,0.114949,0.102000,12.695345
bitcoin_fee,0.15,main,first_heard,mad,0.152984,0.153000,0.153000,0.000000
bitcoin_fee,0.15,main,first_heard,longest,0.152984,0.153000,0.153000,0.000000
bitcoin_fee,0.15,main,random,mad,0.154206,0.154222,0.153000,0.798749
bitcoin_fee,0.15,main,random,longest,0.154206,0.154222,0.153000,0.798749
bitcoin_fee,0.15,main,attacker,mad,0.182079,0.182083,0.153000,19.008596
bitcoin_fee,0.15,main,attacker,longest,0.182079,0.182083,0.153000,19.008596
bitcoin_fee,0.2,main,first_heard,mad,0.203979,0.204000,0.204000,0.000000
bitcoin_fee,0.2,main,first_heard,longest,0.203979,0.204000,0.204000,0.000000
bitcoin_fee,0.2,main,random,mad,0.205776,0.205797,0.204000,0.880923
bitcoin_fee,0.2,main,random,longest,0.205776,0.205797,0.204000,0.880923
bitcoin_fee,0.2,main,attacker,mad,0.257332,0.257366,0.204000,26.160193
bitcoin_fee,0.2,main,attacker,longest,0.257332,0.257366,0.204000,26.160193
bitcoin_fee,0.25,main,first_heard,mad,0.255741,0.255787,0.255000,0.308944
bitcoin_fee,0.25,main,first_heard,longest,0.255741,0.255787,0.255000,0.308944
bitcoin_fee,0.25,main,random,mad,0.265837,0.265883,0.255000,4.268196
bitcoin_fee,0.25,main,random,longest,0.265837,0.265883,0.255000,4.268196
bitcoin_fee,0.25,main,attacker,mad,0.342413,0.342463,0.255000,34.299576
bitcoin_fee,0.25,main,attacker,longest,0.342413,0.342463,0.255000,34.299576
bitcoin_fee,0.3,main,first_heard,mad,0.334371,0.334438,0.305999,9.293672
bitcoin_fee,0.3,main,first_heard,longest,0.334371,0.334438,0.305999,9.293672
bitcoin_fee,0.3,main,random,mad,0.351142,0.351219,0.305999,14.777829
bitcoin_fee,0.3,main,random,longest,0.351142,0.351219,0.305999,14.777829
bitcoin_fee,0.3,main,attacker,mad,0.439384,0.439460,0.305999,43.614757
bitcoin_fee,0.3,main,attacker,longest,0.439384,0.439460,0.305999,43.614757
bitcoin_fee,0.35,main,first_heard,mad,0.441888,0.442015,0.356999,23.813918
bitcoin_fee,0.35,main,first_heard,longest,0.441888,0.442015,0.356999,23.813918
bitcoin_fee,0.35,main,random,mad,0.464472,0.464601,0.356999,30.140494
bitcoin_fee,0.35,main,random,longest,0.464472,0.464601,0.356999,30.140494
bitcoin_fee,0.35,main,attacker,mad,0.550908,0.551024,0.356999,54.348681
bitcoin_fee,0.35,main,attacker,longest,0.550908,0.551024,0.356999,54.348681
bitcoin_fee,0.4,main,first_heard,mad,0.580161,0.580373,0.407999,42.248551
bitcoin_fee,0.4,main,first_heard,longest,0.580161,0.580373,0.407999,42.248551
bitcoin_fee,0.4,main,random,mad,0.605863,0.606074,0.407999,48.547823
bitcoin_fee,0.4,main,random,longest,0.605863,0.606074,0.407999,48.547823
bitcoin_fee,0.4,main,attacker,mad,0.678660,0.678783,0.407999,66.368639
bitcoin_fee,0.4,main,attacker,longest,0.678660,0.678783,0.407999,66.368639
bitcoin_fee,0.45,main,first_heard,mad,0.739622,0.739957,0.458999,61.210911
bitcoin_fee,0.45,main,first_heard,longest,0.739622,0.739957,0.458999,61.210911
bitcoin_fee,0.45,main,random,mad,0.762682,0.763007,0.458999,66.232741
bitcoin_fee,0.45,main,random,longest,0.762682,0.763007,0.458999,66.232741
bitcoin_fee,0.45,main,attacker,mad,0.816893,0.817120,0.458999,78.022184
bitcoin_fee,0.45,main,attacker,longest,0.816893,0.817120,0.458999,78.022184
simplified_colordag,0.05,main,first_heard,mad,0.050990,0.051000,0.051000,0.000000
simplified_colordag,0.05,main,first_heard,longest,0.050990,0.051000,0.051000,0.000000
simplified_colordag,0.05,main,random,mad,0.050990,0.051000,0.051000,0.000000
simplified_colordag,0.05,main,random,longest,0.051038,0.051048,0.051000,0.094285
simplified_colordag,0.05,main,attacker,mad,0.050990,0.051000,0.051000,0.000000
simplified_colordag,0.05,main,attacker,longest,0.051479,0.051489,0.051000,0.959378
simplified_colordag,0.1,main,first_heard,mad,0.101979,0.102000,0.102000,0.000000
simplified_colordag,0.1,main,first_heard,longest,0.101979,0.102000,0.102000,0.000000
simplified_colordag,0.1,main,random,mad,0.101979,0.102000,0.102000,0.000000
simplified_colordag,0.1,main,random,longest,0.102165,0.102186,0.102000,0.182232
simplified_colordag,0.1,main,attacker,mad,0.101979,0.102000,0.102000,0.000000
simplified_colordag,0.1,main,attacker,longest,0.102951,0.102971,0.102000,0.952582
simplified_colordag,0.15,main,first_heard,mad,0.152967,0.153000,0.153000,0.000000
simplified_colordag,0.15,main,first_heard,longest,0.152967,0.153000,0.153000,0.000000
simplified_colordag,0.15,main,random,mad,0.152967,0.153000,0.153000,0.000000
simplified_colordag,0.15,main,random,longest,0.153370,0.153402,0.153000,0.263136
simplified_colordag,0.15,main,attacker,mad,0.152967,0.153000,0.153000,0.000000
simplified_colordag,0.15,main,attacker,longest,0.154407,0.154439,0.153000,0.940974
simplified_colordag,0.2,main,first_heard,mad,0.203955,0.204000,0.204000,0.000000
simplified_colordag,0.2,main,first_heard,longest,0.203955,0.204000,0.204000,0.000000
simplified_colordag,0.2,main,random,mad,0.203955,0.204000,0.204000,0.000000
simplified_colordag,0.2,main,random,longest,0.204640,0.204685,0.204000,0.335925
simplified_colordag,0.2,main,attacker,mad,0.203955,0.204000,0.204000,0.000000
simplified_colordag,0.2,main,attacker,longest,0.205841,0.205886,0.204000,0.924547
simplified_colordag,0.25,main,first_heard,mad,0.254941,0.255000,0.255000,0.000000
simplified_colordag,0.25,main,first_heard,longest,0.254941,0.255000,0.255000,0.000000
simplified_colordag,0.25,main,random,mad,0.254941,0.255000,0.255000,0.000000
simplified_colordag,0.25,main,random,longest,0.255961,0.256018,0.255000,0.399604
simplified_colordag,0.25,main,attacker,mad,0.254941,0.255000,0.255000,0.000000
simplified_colordag,0.25,main,attacker,longest,0.257245,0.257303,0.255000,0.903299
simplified_colordag,0.3,main,first_heard,mad,0.305927,0.305999,0.305999,0.000000
simplified_colordag,0.3,main,first_heard,longest,0.305927,0.305999,0.305999,0.000000
simplified_colordag,0.3,main,random,mad,0.305927,0.305999,0.305999,0.000002
simplified_colordag,0.3,main,random,longest,0.307316,0.307388,0.305999,0.453668
simplified_colordag,0.3,main,attacker,mad,0.305927,0.306000,0.305999,0.000098
simplified_colordag,0.3,main,attacker,longest,0.308618,0.308690,0.305999,0.879421
simplified_colordag,0.35,main,first_heard,mad,0.357097,0.357185,0.356999,0.052123
simplified_colordag,0.35,main,first_heard,longest,0.357101,0.357189,0.356999,0.053155
simplified_colordag,0.35,main,random,mad,0.357126,0.357214,0.356999,0.060154
simplified_colordag,0.35,main,random,longest,0.358731,0.358819,0.356999,0.509619
simplified_colordag,0.35,main,attacker,mad,0.357277,0.357366,0.356999,0.102799
simplified_colordag,0.35,main,attacker,longest,0.360642,0.360735,0.356999,1.046419
simplified_colordag,0.4,main,first_heard,mad,0.409745,0.409866,0.407999,0.457581
simplified_colordag,0.4,main,first_heard,longest,0.423082,0.423379,0.407999,3.769656
simplified_colordag,0.4,main,random,mad,0.413928,0.414117,0.407999,1.499453
simplified_colordag,0.4,main,random,longest,0.460101,0.460402,0.407999,12.843732
simplified_colordag,0.4,main,attacker,mad,0.441762,0.442112,0.407999,8.361072
simplified_colordag,0.4,main,attacker,longest,0.517271,0.517569,0.407999,26.855340
simplified_colordag,0.45,main,first_heard,mad,0.569797,0.570249,0.458999,24.237465
simplified_colordag,0.45,main,first_heard,longest,0.644089,0.644548,0.458999,40.424729
simplified_colordag,0.45,main,random,mad,0.587752,0.588207,0.458999,28.149870
simplified_colordag,0.45,main,random,longest,0.677760,0.678198,0.458999,47.755819
simplified_colordag,0.45,main,attacker,mad,0.627051,0.627538,0.458999,36.718679
simplified_colordag,0.45,main,attacker,longest,0.734169,0.734596,0.458999,60.043008


==> data/max_fork_bitcoin_no_fees.csv <==
tie_break_mode,max_fork,Threshold
first_heard,5,0.253258
first_heard,10,0.250099
first_heard,15,0.250053
first_heard,20,0.250053
first_heard,25,0.250053
random,5,0.234093
random,10,0.232155
random,15,0.232140
random,20,0.232140
random,25,0.232140
attacker,5,0.000999
attacker,10,0.000999
attacker,15,0.000999
attacker,20,0.000999
attacker,25,0.000999


==> data/max_fork_bitcoin_whales.csv <==
tie_break_mode,max_fork,Threshold
first_heard,5,0.237099
first_heard,6,0.236931
first_heard,7,0.236885
first_heard,8,0.236885
first_heard,9,0.236870
first_heard,10,0.236870
first_heard,11,0.236870
first_heard,12,0.236870
first_heard,13,0.236870
first_heard,14,0.236870
first_heard,15,0.236870
random,5,0.000206
random,6,0.000206
random,7,0.000206
random,8,0.000206
random,9,0.000206
random,10,0.000206
random,11,0.000206
random,12,0.000206
random,13,0.000206
random,14,0.000206
random,15,0.000206
attacker,5,0.000053
attacker,6,0.000053
attacker,7,0.000053
attacker,8,0.000053
attacker,9,0.000053
attacker,10,0.000053
attacker,11,0.000053
attacker,12,0.000053
attacker,13,0.000053
attacker,14,0.000053
attacker,15,0.000053


==> data/max_fork_no_fees.csv <==
model,difficulty_source,tie_break_mode,ledger_function,max_fork,Threshold
simplified_colordag,uncontested,first_heard,longest,5,0.388481
simplified_colordag,uncontested,first_heard,longest,10,0.36216
simplified_colordag,uncontested,first_heard,longest,15,0.36042
simplified_colordag,uncontested,first_heard,longest,20,0.360237
simplified_colordag,uncontested,first_heard,longest,25,0.360207
simplified_colordag,uncontested,random,longest,5,0.376595
simplified_colordag,uncontested,random,longest,10,0.353706
simplified_colordag,uncontested,random,longest,15,0.352333
simplified_colordag,uncontested,random,longest,20,0.352196
simplified_colordag,uncontested,random,longest,25,0.35218
simplified_colordag,uncontested,attacker,longest,5,0.349022
simplified_colordag,uncontested,attacker,longest,10,0.342476
simplified_colordag,uncontested,attacker,longest,15,0.342155
simplified_colordag,uncontested,attacker,longest,20,0.342125
simplified_colordag,uncontested,attacker,longest,25,0.34211
simplified_colordag,main,first_heard,longest,5,0.434059
simplified_colordag,main,first_heard,longest,10,0.398186
simplified_colordag,main,first_heard,longest,15,0.39431
simplified_colordag,main,first_heard,longest,20,0.393791
simplified_colordag,main,first_heard,longest,25,0.393715
simplified_colordag,main,random,longest,5,0.417824
simplified_colordag,main,random,longest,10,0.386635
simplified_colordag,main,random,longest,15,0.383751
simplified_colordag,main,random,longest,20,0.383385
simplified_colordag,main,random,longest,25,0.383339
simplified_colordag,main,attacker,longest,5,0.380638
simplified_colordag,main,attacker,longest,10,0.369682
simplified_colordag,main,attacker,longest,15,0.369026
simplified_colordag,main,attacker,longest,20,0.36895
simplified_colordag,main,attacker,longest,25,0.368935


==> data/max_fork_whales.csv <==
status,difficulty_source,tie_break_mode,ledger_function,max_fork,Threshold
success,main,first_heard,mad,5,0.330772
success,main,first_heard,mad,6,0.330254
success,main,first_heard,mad,7,0.329964
success,main,first_heard,mad,8,0.329720
success,main,first_heard,mad,9,0.329567
success,main,first_heard,mad,10,0.329460
success,main,first_heard,mad,11,0.329384
success,main,first_heard,mad,12,0.329353
success,main,first_heard,mad,13,0.329323
success,main,first_heard,mad,14,0.329308
success,main,first_heard,mad,15,0.329292
success,main,first_heard,longest,5,0.331230
success,main,first_heard,longest,6,0.330605
success,main,first_heard,longest,7,0.330055
success,main,first_heard,longest,8,0.329582
success,main,first_heard,longest,9,0.329338
success,main,first_heard,longest,10,0.329185
success,main,first_heard,longest,11,0.329109
success,main,first_heard,longest,12,0.329063
success,main,first_heard,longest,13,0.329048
success,main,first_heard,longest,14,0.329033
success,main,first_heard,longest,15,0.329033
success,main,random,mad,5,0.329262
success,main,random,mad,6,0.327705
success,main,random,mad,7,0.326790
success,main,random,mad,8,0.326149
success,main,random,mad,9,0.325813
success,main,random,mad,10,0.325615
success,main,random,mad,11,0.325493
success,main,random,mad,12,0.325417
success,main,random,mad,13,0.325371
success,main,random,mad,14,0.325325
success,main,random,mad,15,0.325294
success,main,random,longest,5,0.007042
success,main,random,longest,6,0.007042
success,main,random,longest,7,0.007042
success,main,random,longest,8,0.007042
success,main,random,longest,9,0.007042
success,main,random,longest,10,0.007042
success,main,random,longest,11,0.007042
success,main,random,longest,12,0.007042
success,main,random,longest,13,0.007042
success,main,random,longest,14,0.007042
success,main,random,longest,15,0.007042
success,main,attacker,mad,5,0.322319
success,main,attacker,mad,6,0.318092
success,main,attacker,mad,7,0.315269
success,main,attacker,mad,8,0.313591
success,main,attacker,mad,9,0.312492
success,main,attacker,mad,10,0.311714
success,main,attacker,mad,11,0.311134
success,main,attacker,mad,12,0.310722
success,main,attacker,mad,13,0.310356
success,main,attacker,mad,14,0.310097
success,main,attacker,mad,15,0.309898
success,main,attacker,longest,5,0.000099
success,main,attacker,longest,6,0.000099
success,main,attacker,longest,7,0.000099
success,main,attacker,longest,8,0.000099
success,main,attacker,longest,9,0.000099
success,main,attacker,longest,10,0.000099
success,main,attacker,longest,11,0.000099
success,main,attacker,longest,12,0.000099
success,main,attacker,longest,13,0.000099
success,main,attacker,longest,14,0.000099
success,main,attacker,longest,15,0.000099


==> data/max_pool.csv <==
status,difficulty_source,tie_break_mode,ledger_function,max_pool,Threshold
success,main,first_heard,mad,1,0.335732
success,main,first_heard,mad,2,0.329460
success,main,first_heard,mad,3,0.329430
success,main,first_heard,longest,1,0.334618
success,main,first_heard,longest,2,0.329185
success,main,first_heard,longest,3,0.329170
success,main,random,mad,1,0.331200
success,main,random,mad,2,0.325615
success,main,random,mad,3,0.325584
success,main,random,longest,1,0.013664
success,main,random,longest,2,0.007042
success,main,random,longest,3,0.007042
success,main,attacker,mad,1,0.313545
success,main,attacker,mad,2,0.311714
success,main,attacker,mad,3,0.311714
success,main,attacker,longest,1,0.000099
success,main,attacker,longest,2,0.000099
success,main,attacker,longest,3,0.000099


==> data/simplified_colordag_model.csv <==
status,difficulty_source,tie_break_mode,ledger_function,fee,Threshold
success,main,first_heard,mad,0.25,0.361656
success,main,first_heard,mad,0.297,0.361641
success,main,first_heard,mad,0.354,0.361610
success,main,first_heard,mad,0.42,0.361580
success,main,first_heard,mad,0.5,0.361534
success,main,first_heard,mad,0.595,0.361488
success,main,first_heard,mad,0.707,0.361412
success,main,first_heard,mad,0.841,0.361320
success,main,first_heard,mad,1.0,0.361198
success,main,first_heard,mad,1.189,0.360954
success,main,first_heard,mad,1.414,0.360191
success,main,first_heard,mad,1.682,0.355064
success,main,first_heard,mad,2.0,0.329460
success,main,first_heard,mad,2.378,0.294334
success,main,first_heard,mad,2.828,0.259789
success,main,first_heard,mad,3.364,0.227821
success,main,first_heard,mad,4.0,0.198753
success,main,first_heard,mad,4.757,0.172539
success,main,first_heard,mad,5.657,0.149147
success,main,first_heard,mad,6.727,0.128441
success,main,first_heard,mad,8.0,0.110222
success,main,first_heard,longest,0.25,0.356056
success,main,first_heard,longest,0.297,0.356026
success,main,first_heard,longest,0.354,0.355980
success,main,first_heard,longest,0.42,0.355919
success,main,first_heard,longest,0.5,0.355858
success,main,first_heard,longest,0.595,0.355766
success,main,first_heard,longest,0.707,0.355659
success,main,first_heard,longest,0.841,0.355522
success,main,first_heard,longest,1.0,0.355354
success,main,first_heard,longest,1.189,0.355080
success,main,first_heard,longest,1.414,0.354317
success,main,first_heard,longest,1.682,0.350243
success,main,first_heard,longest,2.0,0.329185
success,main,first_heard,longest,2.378,0.295204
success,main,first_heard,longest,2.828,0.260750
success,main,first_heard,longest,3.364,0.228798
success,main,first_heard,longest,4.0,0.199730
success,main,first_heard,longest,4.757,0.173485
success,main,first_heard,longest,5.657,0.150032
success,main,first_heard,longest,6.727,0.129265
success,main,first_heard,longest,8.0,0.110985
success,main,random,mad,0.25,0.346077
success,main,random,mad,0.297,0.346077
success,main,random,mad,0.354,0.346062
success,main,random,mad,0.42,0.346046
success,main,random,mad,0.5,0.346031
success,main,random,mad,0.595,0.345985
success,main,random,mad,0.707,0.345940
success,main,random,mad,0.841,0.345863
success,main,random,mad,1.0,0.345741
success,main,random,mad,1.189,0.345512
success,main,random,mad,1.414,0.344795
success,main,random,mad,1.682,0.341820
success,main,random,mad,2.0,0.325615
success,main,random,mad,2.378,0.293816
success,main,random,mad,2.828,0.259712
success,main,random,mad,3.364,0.227791
success,main,random,mad,4.0,0.198753
success,main,random,mad,4.757,0.172539
success,main,random,mad,5.657,0.149147
success,main,random,mad,6.727,0.128426
success,main,random,mad,8.0,0.110222
success,main,random,longest,0.25,0.340294
success,main,random,longest,0.297,0.340248
success,main,random,longest,0.354,0.340202
success,main,random,longest,0.42,0.340126
success,main,random,longest,0.5,0.340034
success,main,random,longest,0.595,0.339729
success,main,random,longest,0.707,0.339363
success,main,random,longest,0.841,0.337868
success,main,random,longest,1.0,0.326927
success,main,random,longest,1.189,0.253777
success,main,random,longest,1.414,0.171333
success,main,random,longest,1.682,0.086540
success,main,random,longest,2.0,0.007042
success,main,random,longest,2.378,0.000542
success,main,random,longest,2.828,0.000252
success,main,random,longest,3.364,0.000145
success,main,random,longest,4.0,0.000099
success,main,random,longest,4.757,0.000069
success,main,random,longest,5.657,0.000053
success,main,random,longest,6.727,0.000038
success,main,random,longest,8.0,0.000038
success,main,attacker,mad,0.25,0.318138
success,main,attacker,mad,0.297,0.318169
success,main,attacker,mad,0.354,0.318199
success,main,attacker,mad,0.42,0.318214
success,main,attacker,mad,0.5,0.318245
success,main,attacker,mad,0.595,0.318260
success,main,attacker,mad,0.707,0.318291
success,main,attacker,mad,0.841,0.318306
success,main,attacker,mad,1.0,0.318291
success,main,attacker,mad,1.189,0.318184
success,main,attacker,mad,1.414,0.317924
success,main,attacker,mad,1.682,0.316917
success,main,attacker,mad,2.0,0.311714
success,main,attacker,mad,2.378,0.291664
success,main,attacker,mad,2.828,0.259529
success,main,attacker,mad,3.364,0.227745
success,main,attacker,mad,4.0,0.198738
success,main,attacker,mad,4.757,0.172539
success,main,attacker,mad,5.657,0.149147
success,main,attacker,mad,6.727,0.128426
success,main,attacker,mad,8.0,0.110222
success,main,attacker,longest,0.25,0.312691
success,main,attacker,longest,0.297,0.312614
success,main,attacker,longest,0.354,0.312508
success,main,attacker,longest,0.42,0.312386
success,main,attacker,longest,0.5,0.312248
success,main,attacker,longest,0.595,0.311440
success,main,attacker,longest,0.707,0.293144
success,main,attacker,longest,0.841,0.159645
success,main,attacker,longest,1.0,0.010048
success,main,attacker,longest,1.189,0.000542
success,main,attacker,longest,1.414,0.000252
success,main,attacker,longest,1.682,0.000145
success,main,attacker,longest,2.0,0.000099
success,main,attacker,longest,2.378,0.000069
success,main,attacker,longest,2.828,0.000053
success,main,attacker,longest,3.364,0.000038
success,main,attacker,longest,4.0,0.000038
success,main,attacker,longest,4.757,0.000023
success,main,attacker,longest,5.657,0.000023
success,main,attacker,longest,6.727,0.000023
success,main,attacker,longest,8.0,0.000008


==> data/simplified_colordag_model_no_fees.csv <==
acceptable_path_param,difficulty_source,tie_break_mode,ledger_function,max_fork,Threshold
5,uncontested,first_heard,longest,10,0.220253
5,uncontested,first_heard,longest,15,0.220238
5,uncontested,first_heard,longest,20,0.220238
5,uncontested,random,longest,10,0.207375
5,uncontested,random,longest,15,0.207359
5,uncontested,random,longest,20,0.207359
5,uncontested,attacker,longest,10,0.087608
5,uncontested,attacker,longest,15,0.087608
5,uncontested,attacker,longest,20,0.087608
5,main,first_heard,longest,10,0.250587
5,main,first_heard,longest,15,0.250542
5,main,first_heard,longest,20,0.250542
5,main,random,longest,10,0.232826
5,main,random,longest,15,0.232811
5,main,random,longest,20,0.232811
5,main,attacker,longest,10,0.087608
5,main,attacker,longest,15,0.087608
5,main,attacker,longest,20,0.087608
10,uncontested,first_heard,longest,10,0.289589
10,uncontested,first_heard,longest,15,0.289452
10,uncontested,first_heard,longest,20,0.289452
10,uncontested,random,longest,10,0.270714
10,uncontested,random,longest,15,0.270653
10,uncontested,random,longest,20,0.270653
10,uncontested,attacker,longest,10,0.229454
10,uncontested,attacker,longest,15,0.229454
10,uncontested,attacker,longest,20,0.229454
10,main,first_heard,longest,10,0.308357
10,main,first_heard,longest,15,0.308174
10,main,first_heard,longest,20,0.308174
10,main,random,longest,10,0.295158
10,main,random,longest,15,0.295067
10,main,random,longest,20,0.295052
10,main,attacker,longest,10,0.238716
10,main,attacker,longest,15,0.238701
10,main,attacker,longest,20,0.238701
15,uncontested,first_heard,longest,10,0.326317
15,uncontested,first_heard,longest,15,0.325798
15,uncontested,first_heard,longest,20,0.325768
15,uncontested,random,longest,10,0.312553
15,uncontested,random,longest,15,0.312218
15,uncontested,random,longest,20,0.312202
15,uncontested,attacker,longest,10,0.289223
15,uncontested,attacker,longest,15,0.289192
15,uncontested,attacker,longest,20,0.289192
15,main,first_heard,longest,10,0.356224
15,main,first_heard,longest,15,0.355217
15,main,first_heard,longest,20,0.355141
15,main,random,longest,10,0.340508
15,main,random,longest,15,0.339928
15,main,random,longest,20,0.339882
15,main,attacker,longest,10,0.313026
15,main,attacker,longest,15,0.312965
15,main,attacker,longest,20,0.312965
20,uncontested,first_heard,longest,10,0.346886
20,uncontested,first_heard,longest,15,0.345863
20,uncontested,first_heard,longest,20,0.345772
20,uncontested,random,longest,10,0.336357
20,uncontested,random,longest,15,0.335533
20,uncontested,random,longest,20,0.335487
20,uncontested,attacker,longest,10,0.320869
20,uncontested,attacker,longest,15,0.320778
20,uncontested,attacker,longest,20,0.320778
20,main,first_heard,longest,10,0.381035
20,main,first_heard,longest,15,0.379021
20,main,first_heard,longest,20,0.378792
20,main,random,longest,10,0.368706
20,main,random,longest,15,0.367226
20,main,random,longest,20,0.367104
20,main,attacker,longest,10,0.347710
20,main,attacker,longest,15,0.347466
20,main,attacker,longest,20,0.347450
25,uncontested,first_heard,longest,10,0.362160
25,uncontested,first_heard,longest,15,0.360420
25,uncontested,first_heard,longest,20,0.360237
25,uncontested,random,longest,10,0.353706
25,uncontested,random,longest,15,0.352333
25,uncontested,random,longest,20,0.352196
25,uncontested,attacker,longest,10,0.342476
25,uncontested,attacker,longest,15,0.342155
25,uncontested,attacker,longest,20,0.342125
25,main,first_heard,longest,10,0.398186
25,main,first_heard,longest,15,0.394310
25,main,first_heard,longest,20,0.393791
25,main,random,longest,10,0.386635
25,main,random,longest,15,0.383751
25,main,random,longest,20,0.383385
25,main,attacker,longest,10,0.369682
25,main,attacker,longest,15,0.369026
25,main,attacker,longest,20,0.368950
30,uncontested,first_heard,longest,10,0.373177
30,uncontested,first_heard,longest,15,0.370247
30,uncontested,first_heard,longest,20,0.369896
30,uncontested,random,longest,10,0.365639
30,uncontested,random,longest,15,0.363258
30,uncontested,random,longest,20,0.362984
30,uncontested,attacker,longest,10,0.355232
30,uncontested,attacker,longest,15,0.354622
30,uncontested,attacker,longest,20,0.354546
30,main,first_heard,longest,10,0.409264
30,main,first_heard,longest,15,0.404259
30,main,first_heard,longest,20,0.403481
30,main,random,longest,10,0.399361
30,main,random,longest,15,0.395393
30,main,random,longest,20,0.394814
30,main,attacker,longest,10,0.385338
30,main,attacker,longest,15,0.384209
30,main,attacker,longest,20,0.384071
35,uncontested,first_heard,longest,10,0.382027
35,uncontested,first_heard,longest,15,0.378273
35,uncontested,first_heard,longest,20,0.377754
35,uncontested,random,longest,10,0.375191
35,uncontested,random,longest,15,0.372200
35,uncontested,random,longest,20,0.371773
35,uncontested,attacker,longest,10,0.366127
35,uncontested,attacker,longest,15,0.365150
35,uncontested,attacker,longest,20,0.364983
35,main,first_heard,longest,10,0.418816
35,main,first_heard,longest,15,0.412651
35,main,first_heard,longest,20,0.411583
35,main,random,longest,10,0.409966
35,main,random,longest,15,0.405128
35,main,random,longest,20,0.404289
35,main,attacker,longest,10,0.397789
35,main,attacker,longest,15,0.396202
35,main,attacker,longest,20,0.395897
40,uncontested,first_heard,longest,10,0.389656
40,uncontested,first_heard,longest,15,0.384972
40,uncontested,first_heard,longest,20,0.384209
40,uncontested,random,longest,10,0.383629
40,uncontested,random,longest,15,0.379570
40,uncontested,random,longest,20,0.378929
40,uncontested,attacker,longest,10,0.374886
40,uncontested,attacker,longest,15,0.373405
40,uncontested,attacker,longest,20,0.373161
40,main,first_heard,longest,10,0.426872
40,main,first_heard,longest,15,0.419060
40,main,first_heard,longest,20,0.417595
40,main,random,longest,10,0.418633
40,main,random,longest,15,0.412239
40,main,random,longest,20,0.411034
40,main,attacker,longest,10,0.406654
40,main,attacker,longest,15,0.404213
40,main,attacker,longest,20,0.403740


==> data/simplified_colordag_model_whales_nl.csv <==
status,acceptable_path_param,difficulty_source,tie_break_mode,ledger_function,Threshold
success,5,main,first_heard,mad,0.243431
success,5,main,first_heard,longest,0.243813
success,5,main,random,mad,0.208443
success,5,main,random,longest,0.007027
success,5,main,attacker,mad,0.087456
success,5,main,attacker,longest,0.000099
success,10,main,first_heard,mad,0.301231
success,10,main,first_heard,longest,0.298576
success,10,main,random,mad,0.288658
success,10,main,random,longest,0.007042
success,10,main,attacker,mad,0.239052
success,10,main,attacker,longest,0.000099
success,15,main,first_heard,mad,0.329460
success,15,main,first_heard,longest,0.329185
success,15,main,random,mad,0.325615
success,15,main,random,longest,0.007042
success,15,main,attacker,mad,0.311714
success,15,main,attacker,longest,0.000099
success,20,main,first_heard,mad,0.331810
success,20,main,first_heard,longest,0.332649
success,20,main,random,mad,0.331688
success,20,main,random,longest,0.007042
success,20,main,attacker,mad,0.330971
success,20,main,attacker,longest,0.000099
success,25,main,first_heard,mad,0.331947
success,25,main,first_heard,longest,0.332802
success,25,main,random,mad,0.331932
success,25,main,random,longest,0.007042
success,25,main,attacker,mad,0.331902
success,25,main,attacker,longest,0.000099

